Optimizing quantum codes with an application to the loss channel with partial erasure information

Quantum error correcting codes (QECCs) are the means of choice whenever quantum systems suffer errors, e.g., due to imperfect devices, environments, or faulty channels. By now, a plethora of families of codes is known, but there is no universal approach to finding new or optimal codes for a certain task and subject to specific experimental constraints. In particular, once found, a QECC is typically used in very diverse contexts, while its resilience against errors is captured in a single figure of merit, the distance of the code. This does not necessarily give rise to the most efficient protection possible given a certain known error or a particular application for which the code is employed. In this paper, we investigate the loss channel, which plays a key role in quantum communication, and in particular in quantum key distribution over long distances. We develop a numerical set of tools that allows to optimize an encoding specifically for recovering lost particles both deterministically and probabilistically, where some knowledge about what was lost is available, and demonstrate its capabilities. This allows us to arrive at new codes ideal for the distribution of entangled states in this particular setting, and also to investigate if encoding in qudits or allowing for non-deterministic correction proves advantageous compared to known QECCs. While we here focus on the case of losses, our methodology is applicable whenever the errors in a system can be characterized by a known linear map.

==> Presentation-BBPSSW10.dat <==
0.01	0.7142856938100206
0.02	0.7142857092709615
0.03	0.7142857036321004
0.04	0.7142857053379835
0.05	0.7142857143336173
0.060000000000000005	0.7142857122250117
0.06999999999999999	0.7142857133331133
0.08	0.7142857132223673
0.09	0.7142857141293766
0.09999999999999999	0.7142857103785316
0.11	0.7142857114239793
0.12	0.7142857136284656
0.13	0.7142857144341729
0.14	0.7142857141968635
0.15000000000000002	0.7142857112079699
0.16	0.7142857113944335
0.17	0.7142857115231663
0.18000000000000002	0.7142857115944682
0.19	0.714285712006549
0.2	0.7142857128615363
0.21000000000000002	0.7142857128796926
0.22	0.7142857128668936
0.23	0.7142857137150825
0.24000000000000002	0.7142857138692906
0.25	0.7142857138202976
0.26	0.7142857139014833
0.27	0.7142857140217906
0.28	0.7142857141385068
0.29000000000000004	0.7142857138043439
0.3	0.7142857135557777
0.31	0.7142857134524783
0.32	0.7142857133625576
0.33	0.7142857133312583
0.34	0.7142857133488799
0.35000000000000003	0.7142857134097581
0.36000000000000004	0.7142857135574772
0.37	0.7142857137932969
0.38	0.7142857139572936
0.39	0.7142857138672533
0.4	0.7142857137855964
0.41000000000000003	0.7142857137085354
0.42000000000000004	0.7142857136468862
0.43	0.7142857136264459
0.44	0.7142857136811025
0.45	0.7142857136674352
0.46	0.7142857137425456
0.47000000000000003	0.7116292509977898
0.48000000000000004	0.7038812414290535
0.49	0.6964494742579351
0.5	0.6893149808666793
0.51	0.682460269459225
0.52	0.6758692025891049
0.53	0.6695268541790013
0.54	0.663419406633908
0.55	0.6575340478433253
0.56	0.6518588818729947
0.5700000000000001	0.64638284483252
0.5800000000000001	0.6410956359728259
0.59	0.6359876544278276
0.6	0.6310499386771953
0.61	0.6262741176092237
0.62	0.6216523533862678
0.63	0.6171773108209336
0.64	0.6128421140967447
0.65	0.6086403078226944
0.66	0.6045658308291303
0.67	0.600612979237818
0.68	0.5967763889481765
0.6900000000000001	0.5930510006110378
0.7000000000000001	0.5894320528201595
0.7100000000000001	0.5859150484427551
0.72	0.582495738400932
0.73	0.5791701088950926
0.74	0.5759343620400421
0.75	0.572784901350505
0.76	0.5697183183301396
0.77	0.5667313883268166
0.78	0.5638210456538629
0.79	0.5609843838277789
0.8	0.5582186379857867
0.81	0.5555211824667404
0.8200000000000001	0.5528895188359223
0.8300000000000001	0.5503212685187183
0.8400000000000001	0.5478141670649536
0.85	0.5453660564279018
0.86	0.5429748789658082
0.87	0.5406386708947966
0.88	0.5383555582524026
0.89	0.5361237499685126
0.9	0.5339415382553785
0.91	0.5318072872444527
0.92	0.529719433682326
0.93	0.5276764797976197
0.9400000000000001	0.525676992556711
0.9500000000000001	0.5237196011464402
0.9600000000000001	0.521802988480021
0.97	0.5199258933407046
0.98	0.518087105888907
0.99	0.5160564942792186
1.	0.5000023715596743

==> Presentation-BBPSSW3.dat <==
0.01	1.0000001101516398
0.02	1.000000038979735
0.03	1.0000000050448286
0.04	1.0000000053918956
0.05	1.00000000139324
0.060000000000000005	1.0000000003976086
0.06999999999999999	1.000000000865949
0.08	1.0000000008383705
0.09	1.0000000002815894
0.09999999999999999	0.9999999994369868
0.11	0.9999999975325895
0.12	0.9999999988957246
0.13	0.9999999986546385
0.14	0.999999998474626
0.15000000000000002	0.9999999986680329
0.16	0.9999999988291236
0.17	0.9999999989342925
0.18000000000000002	0.9999999989664011
0.19	0.999999998961527
0.2	0.9999999989328723
0.21000000000000002	0.9999999988788811
0.22	0.9999999988248369
0.23	0.999999998826609
0.24000000000000002	0.9999999987717578
0.25	0.9999999988659038
0.26	0.9999999988230193
0.27	0.9999999988878937
0.28	1.000000010427654
0.29000000000000004	0.999999999085782
0.3	1.0000000096684678
0.31	1.0000000075641826
0.32	1.0000000071900186
0.33	1.0000000041792323
0.34	1.000000003137142
0.35000000000000003	1.0000000010804793
0.36000000000000004	0.9999999997077536
0.37	1.000000000061722
0.38	1.0000000045490829
0.39	1.0000000080966565
0.4	1.0000000067640813
0.41000000000000003	1.000000005181218
0.42000000000000004	1.0000000023415099
0.43	0.9999999988521245
0.44	0.9999999982042536
0.45	0.9999999983800545
0.46	0.9999999983783944
0.47000000000000003	0.9999999987222771
0.48000000000000004	0.9999999989908784
0.49	0.9999999993478301
0.5	0.9999999911807389
0.51	0.9996153839213394
0.52	0.9985185134388453
0.53	0.9967856813702398
0.54	0.9944825907529449
0.55	0.9916660834212296
0.56	0.9883855113329445
0.5700000000000001	0.9846838508315578
0.5800000000000001	0.9805986136507556
0.59	0.976162600136684
0.6	0.9714045187674507
0.61	0.9663495031305946
0.62	0.9610195446794942
0.63	0.9554338629218915
0.64	0.9496092035050683
0.65	0.9435600978368621
0.66	0.9372990797044423
0.67	0.930836864769351
0.68	0.9241825015748361
0.6900000000000001	0.9173434944284384
0.7000000000000001	0.9103259025421616
0.7100000000000001	0.9031344160957818
0.72	0.8957724124974388
0.73	0.8882419922693873
0.74	0.8805439951421464
0.75	0.8726779957129356
0.76	0.8646422747315526
0.77	0.8564337705342682
0.78	0.8480479995139866
0.79	0.8394789460633267
0.8	0.8307189147475563
0.81	0.8217583346333948
0.8200000000000001	0.812585502773811
0.8300000000000001	0.8031862532909861
0.8400000000000001	0.7935435242139971
0.85	0.7836367884623443
0.86	0.7734413056654006
0.87	0.7629271137916331
0.88	0.7520576551870239
0.89	0.740787863722794
0.9	0.7290614319266185
0.91	0.7168068092547826
0.92	0.7039311198814318
0.93	0.6903104302881158
0.9400000000000001	0.675773528174924
0.9500000000000001	0.6600726986853563
0.9600000000000001	0.6428261386785225
0.97	0.6233887575017806
0.98	0.600498554609821
0.99	0.5708872330697087
1.	0.5000068263417513

==> Presentation-BBPSSW4.dat <==
0.01	1.0000006476631285
0.02	1.0000001898395203
0.03	1.0000000861189122
0.04	1.0000000394485362
0.05	1.0000000103217734
0.060000000000000005	1.0000000052206715
0.06999999999999999	1.0000000044655024
0.08	1.0000000025379077
0.09	1.0000000012685621
0.09999999999999999	1.0000000004788225
0.11	0.9999999998500666
0.12	0.9999999993420914
0.13	0.999999998974512
0.14	0.9999999987465071
0.15000000000000002	0.9999999986538772
0.16	0.9999999986948633
0.17	0.9999999988508321
0.18000000000000002	0.9999999985312152
0.19	0.9999999982513549
0.2	0.999999998010458
0.21000000000000002	0.9999999978069792
0.22	0.9999999976809116
0.23	0.9999999975069511
0.24000000000000002	0.9999999974014111
0.25	0.9999999974167942
0.26	0.9999999973000654
0.27	0.9999999973094713
0.28	0.9999999972384297
0.29000000000000004	0.9999999971621713
0.3	0.9999999971239761
0.31	0.9999999971251988
0.32	0.999999997168295
0.33	0.9999999972577922
0.34	0.999999997400338
0.35000000000000003	0.999999997495099
0.36000000000000004	0.9999999976377405
0.37	0.9999999978533405
0.38	0.9999999981254927
0.39	0.9999999982517149
0.4	0.9999999985045063
0.41000000000000003	0.999999998912797
0.42000000000000004	0.9999999999493503
0.43	0.9999999990951024
0.44	0.9999999987787738
0.45	1.000000006285691
0.46	1.0000000002581293
0.47000000000000003	0.999999999361132
0.48000000000000004	0.9999999985173209
0.49	0.9999999968226265
0.5	0.9999999903704705
0.51	0.9846906619498459
0.52	0.9699701381076612
0.53	0.9558051088744952
0.54	0.9421647097786492
0.55	0.929020330276171
0.56	0.9163453842789637
0.5700000000000001	0.9041151768345077
0.5800000000000001	0.892306702725039
0.59	0.8808985133359727
0.6	0.8698705981038473
0.61	0.8592042549375485
0.62	0.8488819883772886
0.63	0.8388874074045536
0.64	0.8292051602041609
0.65	0.8198208283691213
0.66	0.8107208702724404
0.67	0.8018925527750393
0.68	0.7933238916390993
0.6900000000000001	0.7850035980331924
0.7000000000000001	0.7769210263837215
0.7100000000000001	0.7690661326866854
0.72	0.7614294305299169
0.73	0.7540019530832212
0.74	0.7467752183651936
0.75	0.7397411965489435
0.76	0.7328922807020161
0.77	0.7262212590096627
0.78	0.7197212884754811
0.79	0.7133858754588488
0.8	0.7072088481330612
0.81	0.7011843376553352
0.8200000000000001	0.6953067680549259
0.8300000000000001	0.6895708259778476
0.8400000000000001	0.6839714553863767
0.85	0.6785038320461207
0.86	0.6730033615529639
0.87	0.6672393807779116
0.88	0.6611862176301226
0.89	0.6548132866177224
0.9	0.6480819982448888
0.91	0.6409429297491437
0.92	0.6333315159504406
0.93	0.6251612001090432
0.9400000000000001	0.6163119299435886
0.9500000000000001	0.6066095427373711
0.9600000000000001	0.5957849971624927
0.97	0.5833830474386593
0.98	0.5685121893299063
0.99	0.548862218007359
1.	0.5000055890710615

==> Presentation-BBPSSW5.dat <==
0.01	0.8750001439304809
0.02	0.8750000294497859
0.03	0.8750000110865449
0.04	0.8750000054228334
0.05	0.8750000030299454
0.060000000000000005	0.8750000078199649
0.06999999999999999	0.8749999975381483
0.08	0.8749999968223618
0.09	0.8749999834573217
0.09999999999999999	0.874999991024647
0.11	0.8749999909037348
0.12	0.8749999945756114
0.13	0.8749999971710037
0.14	0.8749999985707725
0.15000000000000002	0.8749999994158335
0.16	0.87500000004856
0.17	0.8750000010268181
0.18000000000000002	0.875000001328279
0.19	0.8750000009647424
0.2	0.8750000006549157
0.21000000000000002	0.8750000003401779
0.22	0.8750000001261964
0.23	0.875000000049678
0.24000000000000002	0.8750000000657785
0.25	0.8750000001238771
0.26	0.875000000053338
0.27	0.8750000001086283
0.28	0.8750000002470365
0.29000000000000004	0.8750000002217831
0.3	0.87500000016333
0.31	0.8750000000835387
0.32	0.8750000000315318
0.33	0.875000000006291
0.34	0.8750000000191893
0.35000000000000003	0.8750000000267358
0.36000000000000004	0.8750000000149829
0.37	0.874999999828302
0.38	0.8749999996227856
0.39	0.8749999994093111
0.4	0.8749999992050467
0.41000000000000003	0.8749999990705107
0.42000000000000004	0.8749999989839481
0.43	0.8749999989543245
0.44	0.8749999990045625
0.45	0.8749999990679519
0.46	0.8750000054486784
0.47000000000000003	0.8750000020146717
0.48000000000000004	0.8750000033849884
0.49	0.8749999993090335
0.5	0.8742640677072957
0.51	0.8697425649218147
0.52	0.861242490736813
0.53	0.8498961260227657
0.54	0.8387869382741864
0.55	0.8280817214760614
0.56	0.8177588378079421
0.5700000000000001	0.8077981518065872
0.5800000000000001	0.7981809425595904
0.59	0.7888897405504273
0.6	0.7799082445459308
0.61	0.7712212257984002
0.62	0.7628144300464463
0.63	0.7546745191814738
0.64	0.7467889811624543
0.65	0.7391460750210415
0.66	0.7317347678319607
0.67	0.7245446966584657
0.68	0.7175660981222017
0.6900000000000001	0.710789777898455
0.7000000000000001	0.7042070669683008
0.7100000000000001	0.6978097846189214
0.72	0.6915902040097596
0.73	0.6855410229255126
0.74	0.6796553331967082
0.75	0.6739265949961105
0.76	0.6683486130732175
0.77	0.662915514576517
0.78	0.6576217269876357
0.79	0.652461958736227
0.8	0.6474311869278331
0.81	0.6425246256760316
0.8200000000000001	0.6377377400586162
0.8300000000000001	0.6330662014845874
0.8400000000000001	0.6285058895367576
0.85	0.6240528786295734
0.86	0.6197034260423814
0.87	0.6154539629381555
0.88	0.6113010759431019
0.89	0.6072415136076685
0.9	0.6032721681381114
0.91	0.5993581289516032
0.92	0.5951051837907151
0.93	0.5903400881831068
0.9400000000000001	0.5849663094060097
0.9500000000000001	0.5788428845282849
0.9600000000000001	0.5717511140041124
0.97	0.5633198492883127
0.98	0.5528210585277704
0.99	0.5383668880028676
1.	0.5000077886701267

==> Presentation-BBPSSW6.dat <==
0.01	0.8571428807383131
0.02	0.8571428569984404
0.03	0.8571428544887575
0.04	0.8571430269757165
0.05	0.8571429213512218
0.060000000000000005	0.8571429051850854
0.06999999999999999	0.8571428888571014
0.08	0.8571428843712684
0.09	0.857142875238063
0.09999999999999999	0.8571428614413861
0.11	0.8571428563343784
0.12	0.8571428556019218
0.13	0.8571428554615065
0.14	0.857142855437403
0.15000000000000002	0.8571428554429434
0.16	0.8571428553687465
0.17	0.8571428553533054
0.18000000000000002	0.8571428553608045
0.19	0.8571428553798852
0.2	0.8571428554032476
0.21000000000000002	0.8571428554247397
0.22	0.8571428554411004
0.23	0.8571428554486661
0.24000000000000002	0.857142855445679
0.25	0.8571428554297167
0.26	0.8571428553989506
0.27	0.8571428553567944
0.28	0.8571428553036277
0.29000000000000004	0.8571428552318607
0.3	0.8571428551399992
0.31	0.8571428550271794
0.32	0.8571428548943008
0.33	0.8571428547421218
0.34	0.8571428545743448
0.35000000000000003	0.8571428543967587
0.36000000000000004	0.8571428542257005
0.37	0.8571428540847668
0.38	0.8571428540407712
0.39	0.8571428539884526
0.4	0.8571428539442449
0.41000000000000003	0.8571428539289548
0.42000000000000004	0.8571428539874503
0.43	0.8571428540668093
0.44	0.857142854151031
0.45	0.8571428542806114
0.46	0.8571428547338188
0.47000000000000003	0.8529980645307508
0.48000000000000004	0.8409090899780235
0.49	0.8293135462110743
0.5	0.8181818167091144
0.51	0.807486630029719
0.52	0.797202797496826
0.53	0.7873070295762213
0.54	0.7777777760610911
0.55	0.7685950395080461
0.56	0.759740257715964
0.5700000000000001	0.7511961719314997
0.5800000000000001	0.7429467075205843
0.59	0.734976889279084
0.6	0.7272727266117345
0.61	0.7198211600707995
0.62	0.7126099688327587
0.63	0.7056277039201369
0.64	0.6988636347640591
0.65	0.6923076906829605
0.66	0.6859504119070006
0.67	0.6797829027438732
0.68	0.6737967914983193
0.6900000000000001	0.6679841890404558
0.7000000000000001	0.6623376615707691
0.7100000000000001	0.656850191940527
0.72	0.6515151506676448
0.73	0.6463262752822975
0.74	0.6412776396093353
0.75	0.6363636347082378
0.76	0.6315789458033557
0.77	0.6269185343992536
0.78	0.6223776203754097
0.79	0.6179516688905847
0.8	0.613636362322929
0.81	0.6094276090247354
0.8200000000000001	0.6053215069771044
0.8300000000000001	0.6013143473775205
0.8400000000000001	0.5974025964680151
0.85	0.5935828868164145
0.86	0.5898520077091437
0.87	0.5862068960851893
0.88	0.5826446274356456
0.89	0.5791624093317912
0.9	0.5757575749131599
0.91	0.572427571961363
0.92	0.5691699600159458
0.93	0.5659824035037642
0.9400000000000001	0.5628626682148283
0.9500000000000001	0.5594841747137933
0.9600000000000001	0.555215992879766
0.97	0.549731979748359
0.98	0.5424015739895623
0.99	0.5315882107135275
1.	0.5000108061999128

==> Presentation-BBPSSW7.dat <==
0.01	0.7878792103547441
0.02	0.7878789119451158
0.03	0.7878788472057662
0.04	0.7878788200476735
0.05	0.7878787934443889
0.060000000000000005	0.7878787877440981
0.06999999999999999	0.7878787834005306
0.08	0.7878787837477348
0.09	0.7878787836980603
0.09999999999999999	0.7878787838964982
0.11	0.7878787839841348
0.12	0.7878787840189719
0.13	0.7878787840819409
0.14	0.7878787841157623
0.15000000000000002	0.787878783880549
0.16	0.7878787837553667
0.17	0.7878787838017731
0.18000000000000002	0.7878787869344318
0.19	0.7878787870716378
0.2	0.7878787870783112
0.21000000000000002	0.7878787870276986
0.22	0.7878787869269055
0.23	0.7878787867589009
0.24000000000000002	0.7878787866029092
0.25	0.7878787864695973
0.26	0.7878787863542559
0.27	0.7878787862521232
0.28	0.7878787861640081
0.29000000000000004	0.7878787860835962
0.3	0.7878787860106641
0.31	0.7878787859532274
0.32	0.7878787859118075
0.33	0.7878787858869395
0.34	0.7878787858789223
0.35000000000000003	0.7878787858881252
0.36000000000000004	0.7878787859146713
0.37	0.7878787859589736
0.38	0.7878787860147741
0.39	0.7878787860874849
0.4	0.7878787861828416
0.41000000000000003	0.7878787863021741
0.42000000000000004	0.7878787864479484
0.43	0.7878787866231295
0.44	0.7878787868709368
0.45	0.7878787870071337
0.46	0.7878787867536586
0.47000000000000003	0.7878787863308523
0.48000000000000004	0.7877549502222574
0.49	0.7796063772312977
0.5	0.7699094887290551
0.51	0.7605928588765792
0.52	0.7516345658359734
0.53	0.7430143211263406
0.54	0.7347133435845508
0.55	0.7267142206964298
0.56	0.7190007812062278
0.5700000000000001	0.7115579893702176
0.5800000000000001	0.7043718454009061
0.59	0.6974293022396902
0.6	0.690718169301774
0.61	0.6842270779699535
0.62	0.6779453775577875
0.63	0.6718630961626159
0.64	0.6659708852362949
0.65	0.6602599735348835
0.66	0.6547221187529955
0.67	0.6493495732635669
0.68	0.6441350443942122
0.6900000000000001	0.6390716614803177
0.7000000000000001	0.6341529466206834
0.7100000000000001	0.6293727867120482
0.72	0.6247254088792057
0.73	0.6202053566795499
0.74	0.6158074685771923
0.75	0.6115268567219417
0.76	0.6073588925217493
0.77	0.603299187111184
0.78	0.5993435762739285
0.79	0.5954881101377325
0.8	0.5917290308439429
0.81	0.588062763497438
0.8200000000000001	0.5844859200636543
0.8300000000000001	0.5809952656526773
0.8400000000000001	0.577587722084807
0.85	0.5742603560012168
0.86	0.5710103704883567
0.87	0.5678350973396735
0.88	0.5647319895957288
0.89	0.5616986143367865
0.9	0.5587326467239148
0.91	0.5558318664408951
0.92	0.5529941466755022
0.93	0.5502174540808722
0.9400000000000001	0.5474998367041648
0.9500000000000001	0.5448394337525179
0.9600000000000001	0.5422344564576963
0.97	0.5391947049664516
0.98	0.5344613651382291
0.99	0.5265545235632111
1.	0.5000035542319489

==> Presentation-BBPSSW8.dat <==
0.01	0.7692307623859539
0.02	0.7692307655023288
0.03	0.7692307708128236
0.04	0.7692307737990747
0.05	0.7692307688130002
0.060000000000000005	0.7692307648090939
0.06999999999999999	0.7692307675166903
0.08	0.7692307690315173
0.09	0.7692307688347628
0.09999999999999999	0.7692307683370797
0.11	0.7692307664507131
0.12	0.7692307669680427
0.13	0.7692307670588882
0.14	0.7692307668398023
0.15000000000000002	0.7692307669923866
0.16	0.7692307671884603
0.17	0.7692307715140838
0.18000000000000002	0.7692307673958022
0.19	0.7692307674780662
0.2	0.7692307675615927
0.21000000000000002	0.7692307676661596
0.22	0.7692307676034653
0.23	0.7692307675910254
0.24000000000000002	0.7692307675937866
0.25	0.7692307676045206
0.26	0.7692307676209338
0.27	0.7692307676408572
0.28	0.7692307676637238
0.29000000000000004	0.7692307676888727
0.3	0.7692307677148059
0.31	0.7692307677392032
0.32	0.7692307677656939
0.33	0.7692307677941604
0.34	0.769230767824787
0.35000000000000003	0.7692307678577657
0.36000000000000004	0.7692307678931072
0.37	0.7692307679310745
0.38	0.7692307679719683
0.39	0.7692307680133617
0.4	0.7692307680586247
0.41000000000000003	0.7692307681085147
0.42000000000000004	0.7692307681633879
0.43	0.7692307739406595
0.44	0.7692307738431623
0.45	0.7692307741473736
0.46	0.7692307751436815
0.47000000000000003	0.7636643327423244
0.48000000000000004	0.7542419803303924
0.49	0.7452042160223754
0.5	0.7365279619929703
0.51	0.7281919528065088
0.52	0.7201765595878155
0.53	0.7124636331022792
0.54	0.7050363718044943
0.55	0.697879192058063
0.56	0.6909776250991595
0.5700000000000001	0.6843182195408009
0.5800000000000001	0.6778884481389977
0.59	0.6716766357685698
0.6	0.6656718849132095
0.61	0.6598640091564405
0.62	0.6542434842048668
0.63	0.6488013882919915
0.64	0.6435293588812493
0.65	0.6384195471643701
0.66	0.6334645764823896
0.67	0.6286575158788285
0.68	0.6239918391277279
0.6900000000000001	0.6194613992863287
0.7000000000000001	0.6150604006226852
0.7100000000000001	0.610783372454464
0.72	0.6066251519269462
0.73	0.6025808553887122
0.74	0.5986458643322567
0.75	0.5948158068950147
0.76	0.5910865398498866
0.77	0.5874541368900832
0.78	0.5839148718306545
0.79	0.5804652077235362
0.8	0.5771017856512438
0.81	0.5738214118643687
0.8200000000000001	0.5706210470127285
0.8300000000000001	0.5674977993908332
0.8400000000000001	0.5644489148978132
0.85	0.561471768881271
0.86	0.5585638587923514
0.87	0.5557227972199721
0.88	0.5529463052140354
0.89	0.5502322064978763
0.9	0.5475784218440567
0.91	0.5449829609628614
0.92	0.5424439231953647
0.93	0.5399594889502392
0.9400000000000001	0.5375279147763227
0.9500000000000001	0.5351475308440247
0.9600000000000001	0.5328167389317685
0.97	0.5305340043933329
0.98	0.5279192534650903
0.99	0.5225037757869996
1.	0.5000132079074832

==> Presentation-BBPSSW9.dat <==
0.01	0.7291666799388947
0.02	0.7291666670335907
0.03	0.7291668992361597
0.04	0.7291668076360188
0.05	0.7291667266809392
0.060000000000000005	0.729166675795208
0.06999999999999999	0.729166684147316
0.08	0.7291666864457027
0.09	0.72916669005989
0.09999999999999999	0.7291666793563814
0.11	0.7291666690695665
0.12	0.7291666647146317
0.13	0.7291666664009284
0.14	0.729166664402814
0.15000000000000002	0.7291666699641062
0.16	0.7291666682788732
0.17	0.7291666667958605
0.18000000000000002	0.7291666650196088
0.19	0.7291666639118809
0.2	0.7291666627415649
0.21000000000000002	0.7291666622706461
0.22	0.7291666648933297
0.23	0.7291666653486659
0.24000000000000002	0.7291666655780047
0.25	0.7291666657095532
0.26	0.7291666658466086
0.27	0.729166665864585
0.28	0.7291666658421796
0.29000000000000004	0.7291666659070918
0.3	0.72916666578044
0.31	0.7291666657311685
0.32	0.7291666656695367
0.33	0.7291666656399834
0.34	0.7291666656286618
0.35000000000000003	0.7291666655996396
0.36000000000000004	0.7291666655587522
0.37	0.7291666654813451
0.38	0.7291666654547039
0.39	0.7291666653977762
0.4	0.7291666653472868
0.41000000000000003	0.729166665277977
0.42000000000000004	0.7291666652402837
0.43	0.7291666651997698
0.44	0.7291666651730359
0.45	0.7291666650828498
0.46	0.7291666650546426
0.47000000000000003	0.7291666657889799
0.48000000000000004	0.7253762177994856
0.49	0.7172535228581848
0.5	0.7094557338230425
0.51	0.701963738277813
0.52	0.6947598988749213
0.53	0.6878279003872029
0.54	0.6811526444241043
0.55	0.6747201244515201
0.56	0.6685173363181903
0.5700000000000001	0.6625321902771937
0.5800000000000001	0.6567534291983691
0.59	0.6511705585101708
0.6	0.6457737847592199
0.61	0.6405539525519143
0.62	0.6355025002517006
0.63	0.630611413639829
0.64	0.625873173736486
0.65	0.6212807266231752
0.66	0.6168274435530571
0.67	0.6125070945404916
0.68	0.6083138144427386
0.6900000000000001	0.6042420788892177
0.7000000000000001	0.6002866808559565
0.7100000000000001	0.5964426989041004
0.72	0.5927054931075463
0.73	0.5890706783169372
0.74	0.5855341022774293
0.75	0.5820918350903141
0.76	0.5787401539336838
0.77	0.5754755295727161
0.78	0.5722946153378593
0.79	0.5691942259410522
0.8	0.5661713487632019
0.81	0.5632231119968976
0.8200000000000001	0.5603467787580075
0.8300000000000001	0.5575397577971706
0.8400000000000001	0.554799570751421
0.85	0.5521238586217223
0.86	0.5495103723935831
0.87	0.5469569662521903
0.88	0.5444615921126922
0.89	0.5420222938541894
0.9	0.5396372030927638
0.91	0.5373045332187643
0.92	0.5350225691657551
0.93	0.5327896818466336
0.9400000000000001	0.5306043026574001
0.9500000000000001	0.5284649320369772
0.9600000000000001	0.5263701300337775
0.97	0.5243185210008428
0.98	0.5223087814098255
0.99	0.519070974968905
1.	0.5000039459660746

==> Presentation-CNotCNot10.dat <==
0.01	0.8330891436876422
0.02	0.8330891082004771
0.03	0.8330891405536534
0.04	0.8330891531021003
0.05	0.833089171249147
0.060000000000000005	0.8330891890559348
0.06999999999999999	0.8330891720482323
0.08	0.8330891881761102
0.09	0.8330891901772223
0.09999999999999999	0.8330891993461426
0.11	0.8330891978893696
0.12	0.8330892002322406
0.13	0.8330891997675341
0.14	0.8330891978720522
0.15000000000000002	0.8330891940428047
0.16	0.8330891954420994
0.17	0.8330891948176649
0.18000000000000002	0.8330891947491255
0.19	0.8330891954867613
0.2	0.8330891958717359
0.21000000000000002	0.8330891966856573
0.22	0.8330891924056211
0.23	0.8328306100437803
0.24000000000000002	0.828241048739642
0.25	0.8196895514300309
0.26	0.8089715291695786
0.27	0.7972611452658153
0.28	0.7852290818370782
0.29000000000000004	0.7732320976231818
0.3	0.7614558521637705
0.31	0.7499948343261064
0.32	0.7388938486172958
0.33	0.7281697867739957
0.34	0.7178234771301947
0.35000000000000003	0.7078463642794537
0.36000000000000004	0.6982244033912538
0.37	0.6889403319385403
0.38	0.6799750982803078
0.39	0.6713086379307198
0.4	0.6629202445475418
0.41000000000000003	0.6547887918136185
0.42000000000000004	0.6468926114785148
0.43	0.6392092631221834
0.44	0.6317149866983892
0.45	0.6243838265823625
0.46	0.6171861203547213
0.47000000000000003	0.6100859316448912
0.48000000000000004	0.6030361435852966
0.49	0.5959681714123742
0.5	0.5887668908863213
0.51	0.5811922329407875
0.52	0.5724942746350906
0.53	0.5561921658271822
0.54	NaN
0.55	NaN
0.56	NaN
0.5700000000000001	NaN
0.5800000000000001	NaN
0.59	NaN
0.6	NaN
0.61	NaN
0.62	NaN
0.63	NaN
0.64	NaN
0.65	NaN
0.66	NaN
0.67	NaN
0.68	NaN
0.6900000000000001	NaN
0.7000000000000001	NaN
0.7100000000000001	NaN
0.72	NaN
0.73	NaN
0.74	NaN
0.75	NaN
0.76	NaN
0.77	NaN
0.78	NaN
0.79	NaN
0.8	NaN
0.81	NaN
0.8200000000000001	NaN
0.8300000000000001	NaN
0.8400000000000001	NaN
0.85	NaN
0.86	NaN
0.87	NaN
0.88	NaN
0.89	NaN
0.9	NaN
0.91	NaN
0.92	NaN
0.93	NaN
0.9400000000000001	NaN
0.9500000000000001	NaN
0.9600000000000001	NaN
0.97	NaN
0.98	NaN
0.99	NaN
1.	NaN

==> Presentation-CNotCNot4.dat <==
0.01	0.9999999867038456
0.02	0.9999999899220338
0.03	0.9999999933304902
0.04	0.9999999941466892
0.05	0.9999999952666844
0.060000000000000005	0.9999999972155194
0.06999999999999999	0.9999999975996571
0.08	0.9999999977192177
0.09	1.000000008873472
0.09999999999999999	1.0000000068555996
0.11	1.0000000053955402
0.12	1.0000000041500412
0.13	1.0000000064636996
0.14	0.9999999984122221
0.15000000000000002	0.9999999986324136
0.16	0.9999999987315779
0.17	0.9999999986431509
0.18000000000000002	0.999999998646605
0.19	0.9999999987178544
0.2	0.9999999987710471
0.21000000000000002	0.999999998678758
0.22	0.9999999988157826
0.23	1.000000006001224
0.24000000000000002	1.0000000049545843
0.25	1.0000000036510972
0.26	1.0000000018124782
0.27	1.000000002220469
0.28	1.0000000047796507
0.29000000000000004	0.9999999976115834
0.3	0.999999999218751
0.31	0.999999997936072
0.32	0.999999996676656
0.33	0.9999999987300325
0.34	0.9999999991494635
0.35000000000000003	0.9999999970770801
0.36000000000000004	0.9999999975166419
0.37	0.9996419374759304
0.38	0.9977511737737802
0.39	0.994439819549258
0.4	0.9898979399175254
0.41000000000000003	0.9842799402349188
0.42000000000000004	0.9777118498812619
0.43	0.9702967260660561
0.44	0.962118722066388
0.45	0.9532461722352026
0.46	0.9437339349287008
0.47000000000000003	0.9336251578991017
0.48000000000000004	0.9229525805978974
0.49	0.9117394315483074
0.5	0.8999999961674305
0.51	0.8877398264343721
0.52	0.8749556147086509
0.53	0.8616346695559985
0.54	0.8477539107674225
0.55	0.8332782298340573
0.56	0.8181579615894699
0.5700000000000001	0.8023250404381361
0.5800000000000001	0.7856871054841331
0.59	0.7681182375289016
0.6	0.749443828959215
0.61	0.7294144997823653
0.62	0.7076577668759396
0.63	0.6835788305285807
0.64	0.6561249498247486
0.65	0.6230769285040514
0.66	0.5776136506240883
0.67	NaN
0.68	NaN
0.6900000000000001	NaN
0.7000000000000001	NaN
0.7100000000000001	NaN
0.72	NaN
0.73	NaN
0.74	NaN
0.75	NaN
0.76	NaN
0.77	NaN
0.78	NaN
0.79	NaN
0.8	NaN
0.81	NaN
0.8200000000000001	NaN
0.8300000000000001	NaN
0.8400000000000001	NaN
0.85	NaN
0.86	NaN
0.87	NaN
0.88	NaN
0.89	NaN
0.9	NaN
0.91	NaN
0.92	NaN
0.93	NaN
0.9400000000000001	NaN
0.9500000000000001	NaN
0.9600000000000001	NaN
0.97	NaN
0.98	NaN
0.99	NaN
1.	NaN

==> Presentation-CNotCNot5.dat <==
0.01	0.9999999819380585
0.02	0.9999999864325088
0.03	0.999999956549233
0.04	0.9999999752865832
0.05	0.9999999914977796
0.060000000000000005	0.9999999929567708
0.06999999999999999	0.9999999906423085
0.08	0.9999999853742659
0.09	0.9999999761862052
0.09999999999999999	0.9999999808932596
0.11	0.9999999905305389
0.12	0.9999999912949938
0.13	0.9999999923796962
0.14	0.9999999945566136
0.15000000000000002	0.9999999957374746
0.16	0.9999999971891181
0.17	1.0000000007659542
0.18000000000000002	0.9999999976484779
0.19	0.9999999986999346
0.2	1.0000000023903763
0.21000000000000002	0.9999999981655879
0.22	0.9999999921316227
0.23	0.9999721946041217
0.24000000000000002	0.9983633230348473
0.25	0.9946775439352341
0.26	0.9893576686121889
0.27	0.9827367538568794
0.28	0.975068702863048
0.29000000000000004	0.9665490714628115
0.3	0.9573295531392841
0.31	0.9475449867244963
0.32	0.9379882030638796
0.33	0.9290106071086667
0.34	0.9205611209657608
0.35000000000000003	0.9125944503087238
0.36000000000000004	0.9049274606973602
0.37	0.8967835056788309
0.38	0.8881257537689112
0.39	0.8790266831495329
0.4	0.8695436679648616
0.41000000000000003	0.8597213918726928
0.42000000000000004	0.8495936349291514
0.43	0.8391845643612382
0.44	0.8285096011652129
0.45	0.817575897328026
0.46	0.8063823712508
0.47000000000000003	0.7949193834741128
0.48000000000000004	0.7831677811225484
0.49	0.7710972411873573
0.5	0.7586634958900431
0.51	0.745803901941825
0.52	0.732430109039465
0.53	0.71841569564082
0.54	0.7035741173467814
0.55	0.6876165149044503
0.56	0.6700628577712798
0.5700000000000001	0.6500284119891976
0.5800000000000001	0.6256017506991606
0.59	0.5913153319493942
0.6	0.4857585606700321
0.61	NaN
0.62	NaN
0.63	NaN
0.64	NaN
0.65	NaN
0.66	NaN
0.67	NaN
0.68	NaN
0.6900000000000001	NaN
0.7000000000000001	NaN
0.7100000000000001	NaN
0.72	NaN
0.73	NaN
0.74	NaN
0.75	NaN
0.76	NaN
0.77	NaN
0.78	NaN
0.79	NaN
0.8	NaN
0.81	NaN
0.8200000000000001	NaN
0.8300000000000001	NaN
0.8400000000000001	NaN
0.85	NaN
0.86	NaN
0.87	NaN
0.88	NaN
0.89	NaN
0.9	NaN
0.91	NaN
0.92	NaN
0.93	NaN
0.9400000000000001	NaN
0.9500000000000001	NaN
0.9600000000000001	NaN
0.97	NaN
0.98	NaN
0.99	NaN
1.	NaN

==> Presentation-CNotCNot6.dat <==
0.01	0.9753469303991971
0.02	0.9753470655302666
0.03	0.9753469652551338
0.04	0.9753469461711489
0.05	0.9753469252525638
0.060000000000000005	0.9753469535266618
0.06999999999999999	0.9753469648022254
0.08	0.975346970793953
0.09	0.9753469688840628
0.09999999999999999	0.9753469506127876
0.11	0.9753469502441751
0.12	0.9753469558458945
0.13	0.9753469529995487
0.14	0.9753469528422758
0.15000000000000002	0.9753469525410478
0.16	0.9753469522034615
0.17	0.9753469537652835
0.18000000000000002	0.9753469547641112
0.19	0.9753469474977643
0.2	0.9753469434532398
0.21000000000000002	0.9753469502897264
0.22	0.9753469528379435
0.23	0.9753469529310056
0.24000000000000002	0.9753469529535604
0.25	0.9744031134314921
0.26	0.9705368074598274
0.27	0.9642901700738771
0.28	0.9561599447459221
0.29000000000000004	0.9465215867978478
0.3	0.9356626102524923
0.31	0.9238050593022468
0.32	0.9111209666181314
0.33	0.8977433456959796
0.34	0.8837739479480897
0.35000000000000003	0.869288757356535
0.36000000000000004	0.8543418737389948
0.37	0.8389679769267177
0.38	0.8234972911048134
0.39	0.8087708799158017
0.4	0.7947807877366799
0.41000000000000003	0.7814731401579635
0.42000000000000004	0.7687991905926772
0.43	0.7567147257743186
0.44	0.7451795550191289
0.45	0.7341570554149438
0.46	0.7236138013671596
0.47000000000000003	0.7135191909569155
0.48000000000000004	0.7038451950290047
0.49	0.6945660531673402
0.5	0.6856051829506654
0.51	0.6765821049273733
0.52	0.667349095820633
0.53	0.6577653382787968
0.54	0.6475832833604955
0.55	0.6362966023169698
0.56	0.6225995963881349
0.5700000000000001	0.6018882416509101
0.5800000000000001	0.5529018741973326
0.59	NaN
0.6	NaN
0.61	NaN
0.62	NaN
0.63	NaN
0.64	NaN
0.65	NaN
0.66	NaN
0.67	NaN
0.68	NaN
0.6900000000000001	NaN
0.7000000000000001	NaN
0.7100000000000001	NaN
0.72	NaN
0.73	NaN
0.74	NaN
0.75	NaN
0.76	NaN
0.77	NaN
0.78	NaN
0.79	NaN
0.8	NaN
0.81	NaN
0.8200000000000001	NaN
0.8300000000000001	NaN
0.8400000000000001	NaN
0.85	NaN
0.86	NaN
0.87	NaN
0.88	NaN
0.89	NaN
0.9	NaN
0.91	NaN
0.92	NaN
0.93	NaN
0.9400000000000001	NaN
0.9500000000000001	NaN
0.9600000000000001	NaN
0.97	NaN
0.98	NaN
0.99	NaN
1.	NaN

==> Presentation-CNotCNot7.dat <==
0.01	0.9363389431085606
0.02	0.9363389867067519
0.03	0.9363389912857152
0.04	0.9363389831442421
0.05	0.9363389989832802
0.060000000000000005	0.9363389916704328
0.06999999999999999	0.9363389928964263
0.08	0.936338994594327
0.09	0.9363390130199751
0.09999999999999999	0.9363390198388634
0.11	0.936338995398951
0.12	0.936338995955259
0.13	0.9363389958592836
0.14	0.9363389957854332
0.15000000000000002	0.9363389958475159
0.16	0.9363389961100557
0.17	0.9363390069597481
0.18000000000000002	0.9363390056341904
0.19	0.9363390019860688
0.2	0.9363389954677992
0.21000000000000002	0.9363389957043138
0.22	0.9363389962027722
0.23	0.9363389938698985
0.24000000000000002	0.9363389950446397
0.25	0.9349398945654106
0.26	0.929857669094743
0.27	0.9219404793834254
0.28	0.9119065081433522
0.29000000000000004	0.9003175100497456
0.3	0.8876185760435655
0.31	0.8741605993899885
0.32	0.8602151175140189
0.33	0.8459870951707608
0.34	0.8316270623190688
0.35000000000000003	0.8172424216498355
0.36000000000000004	0.8029071967538587
0.37	0.7886698527306877
0.38	0.774559227313637
0.39	0.7606757034972784
0.4	0.7474293657405913
0.41000000000000003	0.7348291841185622
0.42000000000000004	0.7228290181974921
0.43	0.7113869986819887
0.44	0.7004650754760987
0.45	0.6900285670300359
0.46	0.6800458185229503
0.47000000000000003	0.6704878682370291
0.48000000000000004	0.6613281676154346
0.49	0.6525423292235248
0.5	0.6441079242728684
0.51	0.636004286102472
0.52	0.628212320067388
0.53	0.6206587987573312
0.54	0.6104763417281889
0.55	0.590607694545247
0.56	0.5319250747793227
0.5700000000000001	NaN
0.5800000000000001	NaN
0.59	NaN
0.6	NaN
0.61	NaN
0.62	NaN
0.63	NaN
0.64	NaN
0.65	NaN
0.66	NaN
0.67	NaN
0.68	NaN
0.6900000000000001	NaN
0.7000000000000001	NaN
0.7100000000000001	NaN
0.72	NaN
0.73	NaN
0.74	NaN
0.75	NaN
0.76	NaN
0.77	NaN
0.78	NaN
0.79	NaN
0.8	NaN
0.81	NaN
0.8200000000000001	NaN
0.8300000000000001	NaN
0.8400000000000001	NaN
0.85	NaN
0.86	NaN
0.87	NaN
0.88	NaN
0.89	NaN
0.9	NaN
0.91	NaN
0.92	NaN
0.93	NaN
0.9400000000000001	NaN
0.9500000000000001	NaN
0.9600000000000001	NaN
0.97	NaN
0.98	NaN
0.99	NaN
1.	NaN

==> Presentation-CNotCNot8.dat <==
0.01	0.8949073917700578
0.02	0.894907440783044
0.03	0.894907453278786
0.04	0.8949075407254599
0.05	0.8949074793147429
0.060000000000000005	0.8949074746101479
0.06999999999999999	0.8949074728700259
0.08	0.8949074714632447
0.09	0.8949074748811163
0.09999999999999999	0.894907477560587
0.11	0.8949074773116317
0.12	0.8949074779537012
0.13	0.8949074778842565
0.14	0.894907477845451
0.15000000000000002	0.8949074785112169
0.16	0.8949074785661805
0.17	0.8949074785401049
0.18000000000000002	0.8949074783712481
0.19	0.8949074785610996
0.2	0.8949074784687862
0.21000000000000002	0.8949074784820301
0.22	0.8949074783125015
0.23	0.8949074678689001
0.24000000000000002	0.8947047958233698
0.25	0.8909736152413545
0.26	0.8836148901961488
0.27	0.8737571715205718
0.28	0.8622722337240016
0.29000000000000004	0.8498156014326798
0.3	0.8368518712220874
0.31	0.8236917718776913
0.32	0.8105344979362306
0.33	0.7975036820530981
0.34	0.7846732047268261
0.35000000000000003	0.7720842684916298
0.36000000000000004	0.7597563989420201
0.37	0.747694371911521
0.38	0.7358925688528241
0.39	0.724337593481389
0.4	0.7130096933534404
0.41000000000000003	0.7018832079199695
0.42000000000000004	0.6909763952057787
0.43	0.6805349742608907
0.44	0.6705681680087054
0.45	0.6610443307444792
0.46	0.6519345737966704
0.47000000000000003	0.6432124634574327
0.48000000000000004	0.6348537741113466
0.49	0.6268362615125006
0.5	0.619139441845785
0.51	0.6117444612692025
0.52	0.6042307668131561
0.53	0.5947221025050666
0.54	0.5770280244501359
0.55	NaN
0.56	NaN
0.5700000000000001	NaN
0.5800000000000001	NaN
0.59	NaN
0.6	NaN
0.61	NaN
0.62	NaN
0.63	NaN
0.64	NaN
0.65	NaN
0.66	NaN
0.67	NaN
0.68	NaN
0.6900000000000001	NaN
0.7000000000000001	NaN
0.7100000000000001	NaN
0.72	NaN
0.73	NaN
0.74	NaN
0.75	NaN
0.76	NaN
0.77	NaN
0.78	NaN
0.79	NaN
0.8	NaN
0.81	NaN
0.8200000000000001	NaN
0.8300000000000001	NaN
0.8400000000000001	NaN
0.85	NaN
0.86	NaN
0.87	NaN
0.88	NaN
0.89	NaN
0.9	NaN
0.91	NaN
0.92	NaN
0.93	NaN
0.9400000000000001	NaN
0.9500000000000001	NaN
0.9600000000000001	NaN
0.97	NaN
0.98	NaN
0.99	NaN
1.	NaN

==> Presentation-CNotCNot9.dat <==
0.01	0.8593875222938607
0.02	0.8593874849173335
0.03	0.8593874943622334
0.04	0.8593875180827267
0.05	0.8593875340614301
0.060000000000000005	0.8593875202893047
0.06999999999999999	0.8593875248841182
0.08	0.8593875352282849
0.09	0.8593875420398261
0.09999999999999999	0.8593875477298449
0.11	0.8593875351645502
0.12	0.8593875356341212
0.13	0.8593875357377403
0.14	0.8593875359204582
0.15000000000000002	0.8593875352870279
0.16	0.8593875343421711
0.17	0.8593875325080089
0.18000000000000002	0.859387531951589
0.19	0.8593875322666058
0.2	0.8593875317008606
0.21000000000000002	0.8593875313124459
0.22	0.8593875309123898
0.23	0.8593875345355212
0.24000000000000002	0.8573647061221183
0.25	0.8507143117036099
0.26	0.8410515378923505
0.27	0.8296659379064806
0.28	0.8174522237756826
0.29000000000000004	0.8049615422811341
0.3	0.7925064457903789
0.31	0.7802565624213657
0.32	0.7683002417080944
0.33	0.7566795396256101
0.34	0.7454095735713051
0.35000000000000003	0.7344893498742725
0.36000000000000004	0.7239079423311657
0.37	0.7136480022854904
0.38	0.7036876864426632
0.39	0.6940015871218072
0.4	0.6845607836588729
0.41000000000000003	0.6753321821944633
0.42000000000000004	0.6662768052996748
0.43	0.6573465418642822
0.44	0.6485096516895795
0.45	0.6399996437732958
0.46	0.6318596419680592
0.47000000000000003	0.624066026771925
0.48000000000000004	0.6165971377400632
0.49	0.6093565853389992
0.5	0.6020674529509684
0.51	0.5945405618118648
0.52	0.5863205786331506
0.53	0.5753662113812799
0.54	0.5359993961348998
0.55	NaN
0.56	NaN
0.5700000000000001	NaN
0.5800000000000001	NaN
0.59	NaN
0.6	NaN
0.61	NaN
0.62	NaN
0.63	NaN
0.64	NaN
0.65	NaN
0.66	NaN
0.67	NaN
0.68	NaN
0.6900000000000001	NaN
0.7000000000000001	NaN
0.7100000000000001	NaN
0.72	NaN
0.73	NaN
0.74	NaN
0.75	NaN
0.76	NaN
0.77	NaN
0.78	NaN
0.79	NaN
0.8	NaN
0.81	NaN
0.8200000000000001	NaN
0.8300000000000001	NaN
0.8400000000000001	NaN
0.85	NaN
0.86	NaN
0.87	NaN
0.88	NaN
0.89	NaN
0.9	NaN
0.91	NaN
0.92	NaN
0.93	NaN
0.9400000000000001	NaN
0.9500000000000001	NaN
0.9600000000000001	NaN
0.97	NaN
0.98	NaN
0.99	NaN
1.	NaN

==> fullR/bestdist11.dat <==
0.61	1.
0.62	0.99999999
0.63	0.99999999
0.64	1.
0.65	0.99999998
0.66	0.99225842
0.67	0.98281838
0.68	0.97946874
0.69	0.9679619
0.7	0.96566304
0.71	0.96043588
0.72	0.95599553
0.73	0.95107654
0.74	0.94518967
0.75	0.93876022
0.76	0.92954956
0.77	0.92413911
0.78	0.91883774
0.79	0.91388358
0.8	0.90886933
0.81	0.90543355
0.82	0.89875545
0.83	0.8937061
0.84	0.88981487
0.85	0.88367204
0.86	0.88208491
0.87	0.87365973
0.88	0.87146084
0.89	0.8643727
0.9	0.8596186
0.91	0.85834964
0.92	0.85410606
0.93	0.8468557
0.94	0.8424078
0.95	0.83792786
0.96	0.83343377
0.97	0.82851418
0.98	0.82286008
0.99	0.8172525

==> fullR/bestdist21.dat <==
0.39	0.98794943
0.4	0.97574618
0.41	0.96413454
0.42	0.95307249
0.43	0.94252169
0.44	0.93244684
0.45	0.92281624
0.46	0.91360121
0.47	0.90477447
0.48	0.89631175
0.49	0.88819091
0.5	0.88035625
0.51	0.87289344
0.52	0.8656802
0.53	0.85873514
0.54	0.85204302
0.55	0.84559044
0.56	0.83936384
0.57	0.83335153
0.58	0.82754175
0.59	0.82192507
0.6	0.81649066
0.61	0.81122979
0.62	0.80613369
0.63	0.80119385
0.64	0.79640413
0.65	0.79175663
0.66	0.78725584
0.67	0.78288451
0.68	0.77863664
0.69	0.77450554
0.7	0.77018967
0.71	0.76658078
0.72	0.7626846
0.73	0.75906644
0.74	0.75545264
0.75	0.75179574
0.76	0.74849236
0.77	0.74497055
0.78	0.74186106
0.79	0.73866164
0.8	0.73564675
0.81	0.73281627
0.82	0.73004566
0.83	0.72733213
0.84	0.72467439
0.85	0.72207096
0.86	0.71951998
0.87	0.71701971
0.88	0.71456871
0.89	0.71216556
0.9	0.70980841
0.91	0.70749564
0.92	0.70512357
0.93	0.70299883
0.94	0.70070299
0.95	0.69855101
0.96	0.69654968
0.97	0.69447127
0.98	0.69242452
0.99	0.69040301

==> fullR/bestdist31.dat <==
0.25	0.980532
0.26	0.96203971
0.27	0.94490959
0.28	0.92899585
0.29	0.9141724
0.3	0.90033022
0.31	0.88737367
0.32	0.87521962
0.33	0.86381352
0.34	0.8530837
0.35	0.84296329
0.36	0.83340145
0.37	0.82435292
0.38	0.81577725
0.39	0.80763752
0.4	0.79990127
0.41	0.79253857
0.42	0.78552278
0.43	0.77882961
0.44	0.77243668
0.45	0.76632418
0.46	0.76047534
0.47	0.75487005
0.48	0.74949304
0.49	0.74433356
0.5	0.73937325
0.51	0.73460765
0.52	0.730019
0.53	0.72559658
0.54	0.72133875
0.55	0.71722894
0.56	0.71326151
0.57	0.70942843
0.58	0.7057228
0.59	0.70213798
0.6	0.6986677
0.61	0.69530622
0.62	0.69204265
0.63	0.68888767
0.64	0.68582125
0.65	0.6828435
0.66	0.67995034
0.67	0.67713534
0.68	0.67439752
0.69	0.67173233
0.7	0.66914423
0.71	0.6666195
0.72	0.66415634
0.73	0.66175358
0.74	0.65940836
0.75	0.65711637
0.76	0.6548793
0.77	0.65269084
0.78	0.65054946
0.79	0.64845157
0.8	0.64639638
0.81	0.64437977
0.82	0.64248051
0.83	0.64072439
0.84	0.63874493
0.85	0.63705593
0.86	0.63539781
0.87	0.63400602
0.88	0.63239737
0.89	0.63081397
0.9	0.62921741
0.91	0.62760293
0.92	0.62598178
0.93	0.62436191
0.94	0.62274917
0.95	0.62114784
0.96	0.61956124

==> fullR/bestdist41.dat <==
0.16	0.97398699
0.17	0.94609219
0.18	0.92128701
0.19	0.8990832
0.2	0.87909031
0.21	0.86099242
0.22	0.84454115
0.23	0.82952884
0.24	0.81576617
0.25	0.80310051
0.26	0.791405
0.27	0.78057147
0.28	0.77050779
0.29	0.76113377
0.3	0.75238053
0.31	0.74418786
0.32	0.73650317
0.33	0.72928012
0.34	0.72247763
0.35	0.71606006
0.36	0.70999457
0.37	0.70425271
0.38	0.69880885
0.39	0.69363983
0.4	0.68872495
0.41	0.68404537
0.42	0.67958424
0.43	0.67532607
0.44	0.67125695
0.45	0.66736399
0.46	0.66363549
0.47	0.66006073
0.48	0.65663049
0.49	0.65333504
0.5	0.65016691
0.51	0.64711744
0.52	0.64417989
0.53	0.64134796
0.54	0.63861528
0.55	0.63597601
0.56	0.63342551
0.57	0.63095815
0.58	0.6285696
0.59	0.62625552
0.6	0.62401177
0.61	0.62183454
0.62	0.61972031
0.63	0.61766569
0.64	0.61566775
0.65	0.61372345
0.66	0.61183046
0.67	0.60998674
0.68	0.6081898
0.69	0.6064379
0.7	0.6047293
0.71	0.60313258
0.72	0.60162991
0.73	0.60015127
0.74	0.59869751
0.75	0.59726918
0.76	0.59586669
0.77	0.59449003
0.78	0.59313974
0.79	0.59181528
0.8	0.59051665
0.81	0.58924363
0.82	0.58799591
0.83	0.58677318

==> fullR/bestdist51.dat <==
0.1	0.97875511
0.11	0.93521909
0.12	0.89892399
0.13	0.86820093
0.14	0.84185322
0.15	0.81900596
0.16	0.79901229
0.17	0.78138868
0.18	0.76571786
0.19	0.75169136
0.2	0.73906235
0.21	0.72763108
0.22	0.71723383
0.23	0.70773595
0.24	0.69902472
0.25	0.69100559
0.26	0.68359846
0.27	0.67673475
0.28	0.67035681
0.29	0.66441344
0.3	0.65886132
0.31	0.6536625
0.32	0.64878338
0.33	0.64419479
0.34	0.63987083
0.35	0.6357885
0.36	0.63192756
0.37	0.62826989
0.38	0.62479884
0.39	0.62149997
0.4	0.61836005
0.41	0.61536713
0.42	0.61251043
0.43	0.60978018
0.44	0.60716734
0.45	0.60466421
0.46	0.60226316
0.47	0.59995793
0.48	0.59774252
0.49	0.59561132
0.5	0.5935595
0.51	0.59158267
0.52	0.58967675
0.53	0.58783799
0.54	0.58606297
0.55	0.58434863
0.56	0.58269201
0.57	0.58109044
0.58	0.5795415
0.59	0.57812155
0.6	0.57675974
0.61	0.57543582
0.62	0.57414862
0.63	0.57289695
0.64	0.57167964
0.65	0.57049556
0.66	0.5693436

==> fullR/bestdist61.dat <==
0.07	0.93174523
0.08	0.8777395
0.09	0.8357093
0.1	0.80209438
0.11	0.77458701
0.12	0.7516539
0.13	0.73223901
0.14	0.71558796
0.15	0.70115335
0.16	0.6885204
0.17	0.67736671
0.18	0.66744453
0.19	0.65857006
0.2	0.65057797
0.21	0.64334043
0.22	0.6367545
0.23	0.63073501
0.24	0.62521079
0.25	0.62012154
0.26	0.61541655
0.27	0.61105324
0.28	0.60699461
0.29	0.60320855
0.3	0.59966758
0.31	0.59634757
0.32	0.59322825
0.33	0.59029103
0.34	0.58752016
0.35	0.58490136
0.36	0.58242281
0.37	0.58007326
0.38	0.57784303
0.39	0.57572337
0.4	0.57370636
0.41	0.57178503
0.42	0.56995284
0.43	0.56798321
0.44	0.56643669
0.45	0.56495132
0.46	0.56352387
0.47	0.56215132
0.48	0.5608308
0.49	0.55955963

==> fullR/bestdist71.dat <==
0.04	0.97698365
0.05	0.88155843
0.06	0.81790614
0.07	0.77240595
0.08	0.73826227
0.09	0.7116957
0.1	0.69043782
0.11	0.67303498
0.12	0.65851864
0.13	0.6462398
0.14	0.63570189
0.15	0.62656292
0.16	0.61856763
0.17	0.61150216
0.18	0.60521638
0.19	0.59959422
0.2	0.59452541
0.21	0.58993007
0.22	0.58574381
0.23	0.58191376
0.24	0.57839588
0.25	0.57515342
0.26	0.57215514
0.27	0.56937473
0.28	0.56679024
0.29	0.56438084
0.3	0.56182864
0.31	0.55989397
0.32	0.55806901
0.33	0.55634507
0.34	0.55471433

==> fullR/bestdist81.dat <==
0.03	0.90147166
0.04	0.80104694
0.05	0.74077258
0.06	0.70057536
0.07	0.67185529
0.08	0.65030821
0.09	0.63354097
0.1	0.62012324
0.11	0.6091335
0.12	0.5999626
0.13	0.59218999
0.14	0.58551559
0.15	0.57972002
0.16	0.57463961
0.17	0.57014929
0.18	0.56615114
0.19	0.56257155
0.2	0.55876944
0.21	0.55611586
0.22	0.5536829
0.23	0.55144472

==> fullR/bestdist91.dat <==
0.02	0.88016184
0.03	0.75339536
0.04	0.68999806
0.05	0.65194922
0.06	0.62656878
0.07	0.60842329
0.08	0.59479639
0.09	0.58417935
0.1	0.57567187
0.11	0.56869866
0.12	0.56288043
0.13	0.5572043
0.14	0.55338526
0.15	0.55003469
0.16	0.54606232
0.17	0.54349255
0.18	0.54117706
0.19	0.53908151
0.2	0.53717725
0.21	0.53544019
0.22	0.53385
0.23	0.53238934
0.24	0.53104347
0.25	0.52979994
0.26	0.52864756

==> results/2-10-1.dat <==
0.01	0.97740239
0.02	0.95468349
0.03	0.9319908
0.04	0.90952755
0.05	0.88754792
0.06	0.86633566
0.07	0.84615933
0.08	0.82722433
0.09	0.80964592
0.1	0.79345009
0.11	0.77859538
0.12	0.76499882
0.13	0.7525576
0.14	0.74116335
0.15	0.73071067
0.16	0.72110158
0.17	0.71224725
0.18	0.70406831
0.19	0.69649444
0.2	0.68946369
0.21	0.6829215
0.22	0.6768199
0.23	0.67111664
0.24	0.66577449
0.25	0.66076052
0.26	0.65604559
0.27	0.65160383
0.28	0.64741219
0.29	0.64345012
0.3	0.63969921
0.31	0.63614301
0.32	0.63276666
0.33	0.62955677
0.34	0.62650126
0.35	0.62358919
0.36	0.62081061
0.37	0.61815647
0.38	0.61561854
0.39	0.61318928
0.4	0.61086181
0.41	0.60862979
0.42	0.60648742
0.43	0.60442936
0.44	0.60245068
0.45	0.60054682
0.46	0.5987136
0.47	0.5969471
0.48	0.59524372
0.49	0.5936001
0.5	0.59201313
0.51	0.59047988
0.52	0.58899766
0.53	0.58756394
0.54	0.58617635
0.55	0.58483268
0.56	0.58353085
0.57	0.58226893
0.58	0.58104509
0.59	0.5798576
0.6	0.57870489
0.61	0.57758541
0.62	0.57649774
0.63	0.57544052
0.64	0.57441249
0.65	0.57341244
0.66	0.57243924
0.67	0.57149181
0.68	0.57056914
0.69	0.56967024
0.7	0.56879423
0.71	0.56794021
0.72	0.56710737
0.73	0.56629492
0.74	0.56550211
0.75	0.56472824
0.76	0.56397264
0.77	0.56323465
0.78	0.56251366
0.79	0.56180909
0.8	0.56112037
0.81	0.56044699
0.82	0.55978842
0.83	0.55914419
0.84	0.55851381
0.85	0.55789685
0.86	0.55729289
0.87	0.5567015
0.88	0.5561223
0.89	0.55555492
0.9	0.55499899
0.91	0.55445417
0.92	0.55392014
0.93	0.55339655
0.94	0.55288312
0.95	0.55237954
0.96	0.55188554
0.97	0.55140085
0.98	0.55092519
0.99	0.55045832
1.	0.55

==> results/2-10-2.dat <==
0.01	0.99237363
0.02	0.98463426
0.03	0.97678442
0.04	0.96883131
0.05	0.96078234
0.06	0.95264795
0.07	0.94444072
0.08	0.93617582
0.09	0.92787098
0.1	0.9195465
0.11	0.91122508
0.12	0.90293096
0.13	0.89468961
0.14	0.88652666
0.15	0.87846706
0.16	0.87053419
0.17	0.86274903
0.18	0.85512964
0.19	0.84769101
0.2	0.84044448
0.21	0.8333986
0.22	0.82655851
0.23	0.819927
0.24	0.81350458
0.25	0.80728991
0.26	0.8012802
0.27	0.79547157
0.28	0.7898593
0.29	0.78443816
0.3	0.77920256
0.31	0.77414675
0.32	0.76926495
0.33	0.76455144
0.34	0.76000063
0.35	0.75560706
0.36	0.75136545
0.37	0.74727065
0.38	0.74331764
0.39	0.73950153
0.4	0.73581745
0.41	0.73226066
0.42	0.72882643
0.43	0.7255101
0.44	0.72230709
0.45	0.71921288
0.46	0.71622306
0.47	0.71276596
0.48	0.70833333
0.49	0.70408162
0.5	0.7
0.51	0.69607843
0.52	0.69230769
0.53	0.68867924
0.54	0.68518518
0.55	0.68181818
0.56	0.67857143
0.57	0.6754386
0.58	0.67241379
0.59	0.66949152
0.6	0.66666666
0.61	0.66393442
0.62	0.66129032
0.63	0.65873016
0.64	0.65625
0.65	0.65384615
0.66	0.65151515
0.67	0.64925373
0.68	0.64705882
0.69	0.64492754
0.7	0.64285714
0.71	0.64084507
0.72	0.63888889
0.73	0.6369863
0.74	0.63513513
0.75	0.63333333
0.76	0.63157894
0.77	0.62987013
0.78	0.62820512
0.79	0.62658227
0.8	0.625
0.81	0.62345679
0.82	0.62195121
0.83	0.62048192
0.84	0.61904761
0.85	0.61764705
0.86	0.61627906
0.87	0.61494252
0.88	0.61363636
0.89	0.61235954
0.9	0.61111111
0.91	0.6098901
0.92	0.60869564
0.93	0.60752688
0.94	0.60638296
0.95	0.60526314
0.96	0.60416665
0.97	0.60309278
0.98	0.60204081
0.99	0.60101008
1.	0.599994

==> results/2-10-3.dat <==
0.01	0.99934858
0.02	0.99774278
0.03	0.9954467
0.04	0.99268407
0.05	0.98957907
0.06	0.98622892
0.07	0.98269979
0.08	0.97903886
0.09	0.97527987
0.1	0.97144597
0.11	0.96755248
0.12	0.96360763
0.13	0.95961311
0.14	0.95556378
0.15	0.95144684
0.16	0.94724092
0.17	0.94291585
0.18	0.93843369
0.19	0.93375135
0.2	0.92882337
0.21	0.92360629
0.22	0.91806954
0.23	0.91232728
0.24	0.90780346
0.25	0.90323078
0.26	0.89861188
0.27	0.89394955
0.28	0.88924669
0.29	0.88450634
0.3	0.87973177
0.31	0.87492611
0.32	0.87009285
0.33	0.86523556
0.34	0.86045964
0.35	0.85565185
0.36	0.85083924
0.37	0.84602518
0.38	0.84121309
0.39	0.83640646
0.4	0.83160891
0.41	0.82682425
0.42	0.82205652
0.43	0.81731007
0.44	0.81258955
0.45	0.80789996
0.46	0.80324656
0.47	0.79863486
0.48	0.79407052
0.49	0.78955919
0.5	0.78510641
0.51	0.78071744
0.52	0.7763971
0.53	0.7721497
0.54	0.76797891
0.55	0.76388772
0.56	0.75987842
0.57	0.75595264
0.58	0.75211137
0.59	0.74835503
0.6	0.7446836
0.61	0.74109647
0.62	0.73759284
0.63	0.73417152
0.64	0.73083115
0.65	0.72757015
0.66	0.72438682
0.67	0.72127932
0.68	0.71824585
0.69	0.71528448
0.7	0.71239327
0.71	0.7095703
0.72	0.70681363
0.73	0.70412138
0.74	0.70149165
0.75	0.69892264
0.76	0.69641255
0.77	0.69395965
0.78	0.69156219
0.79	0.68921853
0.8	0.68692707
0.81	0.68468625
0.82	0.68249457
0.83	0.68035057
0.84	0.67825283
0.85	0.6762
0.86	0.67419076
0.87	0.67222383
0.88	0.67029798
0.89	0.66841206
0.9	0.66656488
0.91	0.66475537
0.92	0.66298243
0.93	0.66124506
0.94	0.65954226
0.95	0.65787307
0.96	0.65623656
0.97	0.65463185
0.98	0.65305806
0.99	0.65151438
1.	0.64999966

==> results/2-10-4.dat <==
0.01	0.99999995
0.02	0.99999996
0.03	0.99999972
0.04	0.99999999
0.05	1.
0.06	0.99999981
0.07	0.99999999
0.08	0.99999998
0.09	0.99999988
0.1	1.
0.11	0.99999996
0.12	1.
0.13	1.
0.14	0.99999984
0.15	0.99999999
0.16	1.
0.17	0.99999987
0.18	0.99999998
0.19	0.99999993
0.2	0.99999998
0.21	0.99999999
0.22	0.9999999
0.23	0.99999999
0.24	0.99999999
0.25	0.99999985
0.26	0.99999996
0.27	0.99999998
0.28	0.99999999
0.29	1.
0.3	0.99998573
0.31	0.98714753
0.32	0.97519909
0.33	0.96407626
0.34	0.95371081
0.35	0.94404285
0.36	0.9350204
0.37	0.92659795
0.38	0.92026236
0.39	0.91405709
0.4	0.9104068
0.41	0.9066558
0.42	0.90210702
0.43	0.89809308
0.44	0.89398033
0.45	0.89068339
0.46	0.88547954
0.47	0.88217718
0.48	0.87781782
0.49	0.87339944
0.5	0.8689316
0.51	0.86442429
0.52	0.85988727
0.53	0.85533002
0.54	0.85076147
0.55	0.84618992
0.56	0.84162303
0.57	0.83706749
0.58	0.83252979
0.59	0.82801607
0.6	0.82353289
0.61	0.81908766
0.62	0.81468953
0.63	0.81034872
0.64	0.80607558
0.65	0.80187875
0.66	0.7977642
0.67	0.7937354
0.68	0.78979363
0.69	0.785939
0.7	0.78217066
0.71	0.7784872
0.72	0.77451957
0.73	0.77105359
0.74	0.76766006
0.75	0.76433765
0.76	0.76127749
0.77	0.75806238
0.78	0.75478204
0.79	0.75172881
0.8	0.74873894
0.81	0.74581085
0.82	0.74294297
0.83	0.74013369
0.84	0.73738161
0.85	0.73471766
0.86	0.7320429
0.87	0.72945335
0.88	0.72691513
0.89	0.72443794
0.9	0.72199528
0.91	0.71960063
0.92	0.71724881
0.93	0.71494749
0.94	0.71268988
0.95	0.71047484
0.96	0.70830122
0.97	0.70616794
0.98	0.70407404
0.99	0.7020183
1.	0.69999571

==> results/2-10-5.dat <==
0.01	0.9999999
0.02	0.99999962
0.03	0.99999947
0.04	1.
0.05	0.99999989
0.06	0.99999991
0.07	0.99999996
0.08	1.
0.09	0.99999999
0.1	0.99999987
0.11	0.99999998
0.12	1.
0.13	1.
0.14	0.99999999
0.15	0.99999996
0.16	0.99999999
0.17	0.99999998
0.18	0.99999997
0.19	1.
0.2	0.99999998
0.21	0.99999998
0.22	1.
0.23	1.
0.24	0.99999991
0.25	0.99999994
0.26	0.99999996
0.27	0.99999995
0.28	0.99999995
0.29	0.99999995
0.3	0.99999994
0.31	0.99999992
0.32	0.99999999
0.33	0.99999998
0.34	0.99999998
0.35	0.99999997
0.36	0.99999996
0.37	0.99999996
0.38	0.99999996
0.39	0.99999997
0.4	0.99999998
0.41	0.99999999
0.42	0.99999999
0.43	0.99999999
0.44	0.99999999
0.45	0.99999999
0.46	0.99999997
0.47	0.99999996
0.48	0.99999996
0.49	0.99999994
0.5	0.99997473
0.51	0.98982363
0.52	0.98007572
0.53	0.97072696
0.54	0.96175204
0.55	0.95312828
0.56	0.94483499
0.57	0.9368536
0.58	0.9291666
0.59	0.92175815
0.6	0.91461351
0.61	0.90771904
0.62	0.9010621
0.63	0.89463109
0.64	0.88841515
0.65	0.88240449
0.66	0.87659064
0.67	0.87201949
0.68	0.86684649
0.69	0.86164156
0.7	0.85653066
0.71	0.85156173
0.72	0.84672929
0.73	0.842028
0.74	0.83745291
0.75	0.83299555
0.76	0.82866505
0.77	0.82443894
0.78	0.82031484
0.79	0.81629008
0.8	0.81236169
0.81	0.80852709
0.82	0.80478302
0.83	0.80112668
0.84	0.79755525
0.85	0.7940661
0.86	0.79065643
0.87	0.78732375
0.88	0.78406557
0.89	0.78088092
0.9	0.77776438
0.91	0.77471548
0.92	0.77173228
0.93	0.76881259
0.94	0.76595447
0.95	0.76315617
0.96	0.76041572
0.97	0.75773157
0.98	0.75510188
0.99	0.75251141
1.	0.74998044

==> results/2-10-6.dat <==
0.01	0.99999979
0.02	0.99999988
0.03	0.99999993
0.04	0.99999986
0.05	0.99999998
0.06	0.99999996
0.07	1.
0.08	1.
0.09	0.99999999
0.1	0.99999997
0.11	0.99999994
0.12	0.99999998
0.13	0.99999997
0.14	1.
0.15	0.99999999
0.16	1.
0.17	1.
0.18	1.
0.19	0.99999999
0.2	1.
0.21	1.
0.22	1.
0.23	0.99999999
0.24	1.
0.25	1.
0.26	0.99999999
0.27	0.99999995
0.28	1.
0.29	1.
0.3	0.99999999
0.31	0.99999999
0.32	0.99999999
0.33	1.
0.34	1.
0.35	0.99999999
0.36	0.99999999
0.37	0.99999999
0.38	1.
0.39	0.99999999
0.4	1.
0.41	0.99999996
0.42	0.99999999
0.43	0.99999995
0.44	0.99999998
0.45	1.
0.46	0.99999998
0.47	0.99999998
0.48	0.99999998
0.49	0.99999992
0.5	0.99998306
0.51	0.99975141
0.52	0.99919664
0.53	0.99924845
0.54	0.99869976
0.55	0.99802735
0.56	0.99724454
0.57	0.99637498
0.58	0.99542055
0.59	0.99437299
0.6	0.99322838
0.61	0.99200313
0.62	0.9907139
0.63	0.98937301
0.64	0.98799075
0.65	0.98656969
0.66	0.98512975
0.67	0.98366296
0.68	0.98217628
0.69	0.98067321
0.7	0.97914615
0.71	0.97097055
0.72	0.96301191
0.73	0.95528389
0.74	0.94776545
0.75	0.94045315
0.76	0.93333818
0.77	0.92641326
0.78	0.9196711
0.79	0.91310805
0.8	0.90671909
0.81	0.90049886
0.82	0.89444129
0.83	0.88854158
0.84	0.88279511
0.85	0.87719769
0.86	0.87174547
0.87	0.86643489
0.88	0.86126268
0.89	0.8562258
0.9	0.85132133
0.91	0.84654643
0.92	0.84189812
0.93	0.83737932
0.94	0.83296778
0.95	0.82867705
0.96	0.82449391
0.97	0.82040667
0.98	0.81639306
0.99	0.81492662
1.	0.81308772

==> results/2-11-1.dat <==
0.01	0.97489541
0.02	0.94968471
0.03	0.92457768
0.04	0.89986507
0.05	0.87590506
0.06	0.85307256
0.07	0.83168177
0.08	0.81192461
0.09	0.79385894
0.1	0.77743672
0.11	0.76254629
0.12	0.74904751
0.13	0.73679422
0.14	0.7256469
0.15	0.71547809
0.16	0.70617451
0.17	0.6976367
0.18	0.68977801
0.19	0.68252319
0.2	0.67580694
0.21	0.66957252
0.22	0.66377056
0.23	0.65835796
0.24	0.65329702
0.25	0.64855466
0.26	0.64410173
0.27	0.6399125
0.28	0.63596415
0.29	0.63223642
0.3	0.62871122
0.31	0.6253724
0.32	0.62220546
0.33	0.61919733
0.34	0.61633635
0.35	0.61361185
0.36	0.61101422
0.37	0.60853472
0.38	0.6061654
0.39	0.60389902
0.4	0.60172895
0.41	0.59964912
0.42	0.59765397
0.43	0.59573838
0.44	0.59389765
0.45	0.59212742
0.46	0.59042369
0.47	0.58878275
0.48	0.58720115
0.49	0.58567571
0.5	0.58420345
0.51	0.58278162
0.52	0.58140766
0.53	0.58007915
0.54	0.57879386
0.55	0.57754971
0.56	0.57634472
0.57	0.57517706
0.58	0.57404501
0.59	0.57294695
0.6	0.57188137
0.61	0.57084681
0.62	0.56984194
0.63	0.5688655
0.64	0.56791628
0.65	0.56699316
0.66	0.56609506
0.67	0.56522096
0.68	0.56436991
0.69	0.56354101
0.7	0.56273339
0.71	0.56194625
0.72	0.56117881
0.73	0.56043032
0.74	0.55970009
0.75	0.55898746
0.76	0.5582918
0.77	0.55761249
0.78	0.55694897
0.79	0.5563007
0.8	0.55566713
0.81	0.55504779
0.82	0.55444219
0.83	0.55384987
0.84	0.5532704
0.85	0.55270337
0.86	0.55214838
0.87	0.55160504
0.88	0.55107299
0.89	0.55055188
0.9	0.55004138
0.91	0.54954115
0.92	0.5490509
0.93	0.54857032
0.94	0.54809913
0.95	0.54763705
0.96	0.54718383
0.97	0.54673921
0.98	0.54630294
0.99	0.5458748
1.	0.54545454

==> results/2-11-2.dat <==
0.01	0.99112041
0.02	0.98210828
0.03	0.97297321
0.04	0.9637231
0.05	0.95437227
0.06	0.944938
0.07	0.93544133
0.08	0.92590725
0.09	0.91636457
0.1	0.90684578
0.11	0.8973854
0.12	0.88801932
0.13	0.87878298
0.14	0.86970984
0.15	0.86082992
0.16	0.85216874
0.17	0.84374661
0.18	0.83557885
0.19	0.82767524
0.2	0.82004135
0.21	0.81267861
0.22	0.80558529
0.23	0.79875705
0.24	0.79218759
0.25	0.78586918
0.26	0.77979304
0.27	0.77394976
0.28	0.7683295
0.29	0.76292223
0.3	0.75771785
0.31	0.75270632
0.32	0.74787768
0.33	0.74322209
0.34	0.73872987
0.35	0.7343914
0.36	0.73019715
0.37	0.72613755
0.38	0.72220291
0.39	0.71838327
0.4	0.71466817
0.41	0.71104638
0.42	0.70750548
0.43	0.70403127
0.44	0.70060711
0.45	0.69721342
0.46	0.6938286
0.47	0.69043505
0.48	0.68703276
0.49	0.68364304
0.5	0.68029524
0.51	0.67701195
0.52	0.67380683
0.53	0.67068709
0.54	0.66765587
0.55	0.66471386
0.56	0.66186029
0.57	0.65909345
0.58	0.65641112
0.59	0.65381074
0.6	0.6512896
0.61	0.64884493
0.62	0.64647392
0.63	0.6441738
0.64	0.64194188
0.65	0.63977552
0.66	0.63767218
0.67	0.6356294
0.68	0.63364481
0.69	0.63171616
0.7	0.62984127
0.71	0.62801807
0.72	0.62624457
0.73	0.62451886
0.74	0.62283914
0.75	0.62120365
0.76	0.61961075
0.77	0.61805886
0.78	0.61654645
0.79	0.61507209
0.8	0.61363438
0.81	0.61223202
0.82	0.61086373
0.83	0.60952831
0.84	0.60822462
0.85	0.60695154
0.86	0.60570802
0.87	0.60449305
0.88	0.6033057
0.89	0.602145
0.9	0.60101007
0.91	0.59990007
0.92	0.59881419
0.93	0.59775168
0.94	0.59671177
0.95	0.59569376
0.96	0.59469696
0.97	0.59372071
0.98	0.59276437
0.99	0.59182736
1.	0.59090778

==> results/2-11-3.dat <==
0.01	0.99328662
0.02	0.9920671
0.03	0.98806149
0.04	0.98396207
0.05	0.97969898
0.06	0.97542884
0.07	0.971088
0.08	0.96667587
0.09	0.9621937
0.1	0.95764132
0.11	0.95302006
0.12	0.94833129
0.13	0.94476547
0.14	0.94023334
0.15	0.93569064
0.16	0.93114652
0.17	0.92661068
0.18	0.92209313
0.19	0.91760399
0.2	0.91315324
0.21	0.9087504
0.22	0.90440437
0.23	0.90012303
0.24	0.89459933
0.25	0.886868
0.26	0.87923055
0.27	0.87215969
0.28	0.86690682
0.29	0.86166093
0.3	0.85642649
0.31	0.85120732
0.32	0.84600752
0.33	0.8409441
0.34	0.83585935
0.35	0.83080955
0.36	0.82579711
0.37	0.82082432
0.38	0.81589313
0.39	0.81100573
0.4	0.80616412
0.41	0.80137048
0.42	0.79662709
0.43	0.79193646
0.44	0.78730133
0.45	0.78272466
0.46	0.77820963
0.47	0.77375956
0.48	0.76937785
0.49	0.76506785
0.5	0.76083277
0.51	0.75667554
0.52	0.75259875
0.53	0.74860451
0.54	0.74469447
0.55	0.74086973
0.56	0.73713094
0.57	0.73347814
0.58	0.72991105
0.59	0.72642897
0.6	0.72303088
0.61	0.71971548
0.62	0.71648128
0.63	0.71332658
0.64	0.71024957
0.65	0.70724841
0.66	0.70432114
0.67	0.70146575
0.68	0.69868025
0.69	0.69596265
0.7	0.69331094
0.71	0.69072319
0.72	0.68819749
0.73	0.68573194
0.74	0.68332472
0.75	0.68097405
0.76	0.67867814
0.77	0.67643535
0.78	0.67424402
0.79	0.67210259
0.8	0.67000952
0.81	0.66796334
0.82	0.66596261
0.83	0.66400596
0.84	0.66209206
0.85	0.66021962
0.86	0.65838741
0.87	0.65659419
0.88	0.65483895
0.89	0.65312043
0.9	0.65143763
0.91	0.64978949
0.92	0.64817504
0.93	0.64659331
0.94	0.64504337
0.95	0.64352434
0.96	0.64203533
0.97	0.64057551
0.98	0.63914419
0.99	0.63774045
1.	0.63624047

==> results/2-11-4.dat <==
0.01	0.99984889
0.02	0.9996487
0.03	0.99911953
0.04	0.99847428
0.05	0.99870228
0.06	0.99809018
0.07	0.99735544
0.08	0.9964884
0.09	0.99547901
0.1	0.99431289
0.11	0.99296819
0.12	0.99141351
0.13	0.98960062
0.14	0.9874474
0.15	0.9848018
0.16	0.98143927
0.17	0.97860674
0.18	0.9752447
0.19	0.97169538
0.2	0.96739079
0.21	0.96384747
0.22	0.96006567
0.23	0.95605419
0.24	0.95181599
0.25	0.94736649
0.26	0.94274356
0.27	0.9380179
0.28	0.93324132
0.29	0.92868303
0.3	0.92444749
0.31	0.92079233
0.32	0.91707365
0.33	0.91327465
0.34	0.90945142
0.35	0.90558822
0.36	0.90164377
0.37	0.89761922
0.38	0.89351632
0.39	0.88933743
0.4	0.88508587
0.41	0.88076534
0.42	0.87638075
0.43	0.87193755
0.44	0.86744209
0.45	0.86290145
0.46	0.8583233
0.47	0.85371583
0.48	0.84908752
0.49	0.84444708
0.5	0.83980296
0.51	0.83516359
0.52	0.8305372
0.53	0.82593147
0.54	0.82135377
0.55	0.81681118
0.56	0.81231062
0.57	0.807859
0.58	0.80346332
0.59	0.79913032
0.6	0.79391903
0.61	0.78981606
0.62	0.78579109
0.63	0.78184519
0.64	0.77797888
0.65	0.77419217
0.66	0.77096902
0.67	0.76728161
0.68	0.76367773
0.69	0.76015592
0.7	0.75671449
0.71	0.75335164
0.72	0.74985365
0.73	0.74667155
0.74	0.74355857
0.75	0.74051305
0.76	0.73753332
0.77	0.73471383
0.78	0.73184548
0.79	0.72903994
0.8	0.72629535
0.81	0.72360997
0.82	0.72098201
0.83	0.71840978
0.84	0.71589164
0.85	0.71342596
0.86	0.71099587
0.87	0.70863431
0.88	0.70632936
0.89	0.70405218
0.9	0.7018291
0.91	0.69965322
0.92	0.69751519
0.93	0.69541888
0.94	0.69336292
0.95	0.69134643
0.96	0.6893682
0.97	0.68742729
0.98	0.68552261
0.99	0.68365322
1.	0.68181384

==> results/2-11-5.dat <==
0.01	0.99999996
0.02	0.99999985
0.03	0.9999999
0.04	0.99999993
0.05	0.99999996
0.06	0.99999998
0.07	0.99999999
0.08	0.99999996
0.09	0.99999999
0.1	1.
0.11	1.
0.12	1.
0.13	0.99999998
0.14	1.
0.15	0.99999999
0.16	0.99999999
0.17	0.99999999
0.18	0.99999997
0.19	0.99999998
0.2	0.99999999
0.21	0.99999999
0.22	0.99999999
0.23	0.99999998
0.24	0.99999998
0.25	0.99999998
0.26	0.99999997
0.27	0.99999996
0.28	0.99999999
0.29	0.99999952
0.3	0.99910211
0.31	0.99712717
0.32	0.99464921
0.33	0.99305856
0.34	0.99154692
0.35	0.98967798
0.36	0.98742252
0.37	0.98496432
0.38	0.98199984
0.39	0.97854901
0.4	0.97467236
0.41	0.97044873
0.42	0.96595812
0.43	0.96127267
0.44	0.95645388
0.45	0.95155257
0.46	0.94661015
0.47	0.9422794
0.48	0.93785611
0.49	0.93259171
0.5	0.92663503
0.51	0.92008342
0.52	0.91318359
0.53	0.90624691
0.54	0.89944662
0.55	0.89285761
0.56	0.88650782
0.57	0.8804028
0.58	0.87405728
0.59	0.8696412
0.6	0.86520941
0.61	0.86076263
0.62	0.85630676
0.63	0.85184738
0.64	0.84738993
0.65	0.84294004
0.66	0.83850396
0.67	0.8340891
0.68	0.82970497
0.69	0.82536416
0.7	0.82108179
0.71	0.81687219
0.72	0.81274535
0.73	0.80870636
0.74	0.80475694
0.75	0.80089685
0.76	0.79712472
0.77	0.79343855
0.78	0.78983609
0.79	0.78606742
0.8	0.78266934
0.81	0.77934088
0.82	0.77608047
0.83	0.77299441
0.84	0.76984334
0.85	0.7666919
0.86	0.76368793
0.87	0.76078427
0.88	0.75788904
0.89	0.75505281
0.9	0.75227374
0.91	0.74955008
0.92	0.74688014
0.93	0.74426225
0.94	0.741695
0.95	0.73917669
0.96	0.73670608
0.97	0.73428163
0.98	0.73190173
0.99	0.72956617
1.	0.72727174

==> results/2-11-6.dat <==
0.01	0.99999999
0.02	0.99999921
0.03	0.99999993
0.04	0.99999998
0.05	0.99999999
0.06	1.
0.07	0.99999998
0.08	0.99999998
0.09	0.99999998
0.1	0.99999996
0.11	0.99999999
0.12	0.99999996
0.13	0.99999998
0.14	1.
0.15	0.99999999
0.16	1.
0.17	0.99999998
0.18	0.99999999
0.19	0.99999997
0.2	0.99999999
0.21	1.
0.22	1.
0.23	1.
0.24	1.
0.25	0.99999995
0.26	1.
0.27	0.99999999
0.28	1.
0.29	0.99999996
0.3	0.99999992
0.31	0.99999998
0.32	0.99999996
0.33	0.99999994
0.34	0.99999999
0.35	0.99999999
0.36	0.99999999
0.37	0.99999998
0.38	0.99999995
0.39	0.99999998
0.4	1.
0.41	1.
0.42	1.
0.43	0.99999999
0.44	0.99999997
0.45	0.99999988
0.46	0.99999995
0.47	0.99999985
0.48	0.99998707
0.49	0.99971343
0.5	0.99825289
0.51	0.99542626
0.52	0.99267035
0.53	0.99011053
0.54	0.98755071
0.55	0.98431359
0.56	0.98038959
0.57	0.97590556
0.58	0.97099764
0.59	0.96578272
0.6	0.96035391
0.61	0.9547834
0.62	0.94912661
0.63	0.94342663
0.64	0.93771639
0.65	0.93202165
0.66	0.92636212
0.67	0.9207534
0.68	0.91516278
0.69	0.90979678
0.7	0.90450659
0.71	0.89910261
0.72	0.89319185
0.73	0.88713342
0.74	0.88104245
0.75	0.8755471
0.76	0.8700869
0.77	0.86469425
0.78	0.85943108
0.79	0.85431746
0.8	0.84934067
0.81	0.84449409
0.82	0.83977548
0.83	0.83533182
0.84	0.83088125
0.85	0.82652048
0.86	0.82227521
0.87	0.81819685
0.88	0.81417748
0.89	0.81025608
0.9	0.80642935
0.91	0.80253783
0.92	0.79890047
0.93	0.7953466
0.94	0.79200477
0.95	0.78830991
0.96	0.78502393
0.97	0.78194056
0.98	0.77885932
0.99	0.77566348
1.	0.77270681

==> results/2-2-1.dat <==
0.01	0.99748749
0.02	0.99494984
0.03	0.99238702
0.04	0.98979916
0.05	0.98718625
0.06	0.9845481
0.07	0.98188488
0.08	0.97919691
0.09	0.97648405
0.1	0.97374686
0.11	0.97098534
0.12	0.96819998
0.13	0.9653911
0.14	0.96255919
0.15	0.95970476
0.16	0.95682844
0.17	0.9539309
0.18	0.9510129
0.19	0.94807529
0.2	0.94511899
0.21	0.94214501
0.22	0.93915446
0.23	0.93614852
0.24	0.93312846
0.25	0.93009564
0.26	0.92705151
0.27	0.92399755
0.28	0.92093537
0.29	0.91786666
0.3	0.91479311
0.31	0.91171647
0.32	0.9086385
0.33	0.90556112
0.34	0.90248609
0.35	0.89941528
0.36	0.89635053
0.37	0.89329368
0.38	0.89024651
0.39	0.88721079
0.4	0.88418822
0.41	0.88118044
0.42	0.87818903
0.43	0.87521551
0.44	0.87226128
0.45	0.86932769
0.46	0.86641598
0.47	0.86352732
0.48	0.86066277
0.49	0.8578233
0.5	0.85500979
0.51	0.85222303
0.52	0.84946371
0.53	0.84673246
0.54	0.84402981
0.55	0.8413562
0.56	0.83871202
0.57	0.83609758
0.58	0.83351311
0.59	0.83095879
0.6	0.82843474
0.61	0.82594103
0.62	0.82347767
0.63	0.82104464
0.64	0.81864187
0.65	0.81626923
0.66	0.8139266
0.67	0.81161379
0.68	0.8093306
0.69	0.8070768
0.7	0.80485214
0.71	0.80265634
0.72	0.80048913
0.73	0.79835019
0.74	0.7962392
0.75	0.79415584
0.76	0.79209977
0.77	0.79007063
0.78	0.78806808
0.79	0.78609176
0.8	0.78414129
0.81	0.78221633
0.82	0.78031648
0.83	0.77844139
0.84	0.77659069
0.85	0.774764
0.86	0.77296095
0.87	0.77118118
0.88	0.76942432
0.89	0.76769001
0.9	0.76597788
0.91	0.76428757
0.92	0.76261874
0.93	0.76097104
0.94	0.75934411
0.95	0.75773761
0.96	0.75615121
0.97	0.75458458
0.98	0.75303737
0.99	0.75150929
1.	0.75

==> results/2-20-1.dat <==
0.01	0.95240722
0.02	0.9054718
0.03	0.86106142
0.04	0.82127354
0.05	0.78722681
0.06	0.75874399
0.07	0.73500291
0.08	0.71509667
0.09	0.6982456
0.1	0.68383189
0.11	0.67137839
0.12	0.66051787
0.13	0.65096614
0.14	0.64250119
0.15	0.63494773
0.16	0.62816586
0.17	0.6220427
0.18	0.61648628
0.19	0.61142097
0.2	0.606784
0.21	0.60252287
0.22	0.59859336
0.23	0.59495791
0.24	0.59158447
0.25	0.58844547
0.26	0.58551713
0.27	0.58277875
0.28	0.5802123
0.29	0.57780197
0.3	0.57553382
0.31	0.57339554
0.32	0.57137621
0.33	0.5694661
0.34	0.56765653
0.35	0.5659397
0.36	0.56430862
0.37	0.56275699
0.38	0.56127909
0.39	0.55986976
0.4	0.55852432
0.41	0.55723847
0.42	0.55600834
0.43	0.55483035
0.44	0.55370124
0.45	0.55261801
0.46	0.55157791
0.47	0.5505784
0.48	0.54961713
0.49	0.54869194
0.5	0.54780083
0.51	0.54694194
0.52	0.54611355
0.53	0.54531404
0.54	0.54454194
0.55	0.54379585
0.56	0.54307446
0.57	0.54237658
0.58	0.54170106
0.59	0.54104683
0.6	0.54041292
0.61	0.53979837
0.62	0.53920232
0.63	0.53862394
0.64	0.53806244
0.65	0.53751711
0.66	0.53698724
0.67	0.53647221
0.68	0.53597137
0.69	0.53548414
0.7	0.53500999
0.71	0.53454839
0.72	0.53409885
0.73	0.53366089
0.74	0.53323409
0.75	0.532818
0.76	0.53241224
0.77	0.53201642
0.78	0.53163019
0.79	0.53125319
0.8	0.5308851
0.81	0.5305256
0.82	0.5301744
0.83	0.52983122
0.84	0.52949577
0.85	0.52916781
0.86	0.52884708
0.87	0.52853334
0.88	0.52822637
0.89	0.52792596
0.9	0.52763189
0.91	0.52734396
0.92	0.52706198
0.93	0.52678578
0.94	0.52651517
0.95	0.52624998
0.96	0.52599006
0.97	0.52573525
0.98	0.5254854
0.99	0.52524036
1.	0.525

==> results/2-20-2.dat <==
0.01	0.97981641
0.02	0.9593875
0.03	0.93882775
0.04	0.91829919
0.05	0.89801282
0.06	0.87821432
0.07	0.85915451
0.08	0.84104708
0.09	0.82403929
0.1	0.80820192
0.11	0.79353956
0.12	0.78001004
0.13	0.76754341
0.14	0.75605711
0.15	0.74546486
0.16	0.73568293
0.17	0.726633
0.18	0.71824341
0.19	0.71044953
0.2	0.70319366
0.21	0.69642417
0.22	0.69009538
0.23	0.68416667
0.24	0.67860198
0.25	0.67336921
0.26	0.66843982
0.27	0.66378831
0.28	0.65939189
0.29	0.65523014
0.3	0.65128474
0.31	0.64753917
0.32	0.64397856
0.33	0.64058946
0.34	0.63735969
0.35	0.63427822
0.36	0.63133503
0.37	0.62852103
0.38	0.62582798
0.39	0.62324842
0.4	0.62077561
0.41	0.61840345
0.42	0.61612644
0.43	0.61393962
0.44	0.61183842
0.45	0.60981864
0.46	0.60787636
0.47	0.60600781
0.48	0.60416666
0.49	0.60204081
0.5	0.6
0.51	0.59803921
0.52	0.59615382
0.53	0.59433962
0.54	0.59259259
0.55	0.59090909
0.56	0.58928566
0.57	0.58771929
0.58	0.5862069
0.59	0.58474576
0.6	0.58333333
0.61	0.5819672
0.62	0.58064515
0.63	0.57936506
0.64	0.57812498
0.65	0.57692305
0.66	0.57575755
0.67	0.57462686
0.68	0.57352941
0.69	0.57246377
0.7	0.57142857
0.71	0.57042253
0.72	0.56944444
0.73	0.56849313
0.74	0.56756756
0.75	0.56666666
0.76	0.56578947
0.77	0.56493506
0.78	0.56410256
0.79	0.56329113
0.8	0.5625
0.81	0.56172839
0.82	0.5609756
0.83	0.56024096
0.84	0.5595238
0.85	0.55882352
0.86	0.55813951
0.87	0.55747125
0.88	0.55681817
0.89	0.55617976
0.9	0.55555555
0.91	0.55494505
0.92	0.55434782
0.93	0.55376343
0.94	0.55319149
0.95	0.55263158
0.96	0.55208332
0.97	0.55154639
0.98	0.55102039
0.99	0.55050504
1.	0.54999803

==> results/2-20-3.dat <==
0.01	0.98879198
0.02	0.97740104
0.03	0.96584108
0.04	0.95413542
0.05	0.94231386
0.06	0.93041508
0.07	0.91848582
0.08	0.9065812
0.09	0.89476293
0.1	0.88309485
0.11	0.87164049
0.12	0.86045798
0.13	0.8495967
0.14	0.83909495
0.15	0.82897929
0.16	0.8192651
0.17	0.80995803
0.18	0.80105582
0.19	0.79255017
0.2	0.78442849
0.21	0.77667527
0.22	0.76927329
0.23	0.76220441
0.24	0.75545025
0.25	0.74899263
0.26	0.74281386
0.27	0.73689699
0.28	0.73122347
0.29	0.72579083
0.3	0.72057538
0.31	0.71556369
0.32	0.7107432
0.33	0.70610224
0.34	0.70162996
0.35	0.69731633
0.36	0.69315206
0.37	0.68912865
0.38	0.68523823
0.39	0.68147369
0.4	0.67782856
0.41	0.67429697
0.42	0.67087368
0.43	0.66755398
0.44	0.66433371
0.45	0.66120913
0.46	0.65817692
0.47	0.65523408
0.48	0.65237788
0.49	0.64960575
0.5	0.64691527
0.51	0.64430407
0.52	0.64176987
0.53	0.63931037
0.54	0.6369233
0.55	0.63460641
0.56	0.63235744
0.57	0.63017417
0.58	0.62805438
0.59	0.62599588
0.6	0.62399656
0.61	0.6220444
0.62	0.62016098
0.63	0.61833008
0.64	0.61654971
0.65	0.61481682
0.66	0.61313084
0.67	0.61149069
0.68	0.60990026
0.69	0.60834755
0.7	0.60683565
0.71	0.60536312
0.72	0.6039286
0.73	0.60253074
0.74	0.6011683
0.75	0.59984004
0.76	0.59854479
0.77	0.59728143
0.78	0.59604888
0.79	0.59484609
0.8	0.59367208
0.81	0.5925259
0.82	0.5914066
0.83	0.59031333
0.84	0.58924522
0.85	0.58820143
0.86	0.58718127
0.87	0.58618387
0.88	0.58520858
0.89	0.5842547
0.9	0.58332155
0.91	0.58240849
0.92	0.58151488
0.93	0.58064015
0.94	0.57978371
0.95	0.57894503
0.96	0.57812356
0.97	0.5773188
0.98	0.57653026
0.99	0.57575749
1.	0.57499579

==> results/2-20-4.dat <==
0.01	0.9931043
0.02	0.98609265
0.03	0.97895561
0.04	0.97169922
0.05	0.96432703
0.06	0.95684541
0.07	0.9492619
0.08	0.9415863
0.09	0.93383064
0.1	0.92600933
0.11	0.91813899
0.12	0.91023819
0.13	0.90232741
0.14	0.89442851
0.15	0.88656305
0.16	0.87875314
0.17	0.87101961
0.18	0.86338168
0.19	0.8558565
0.2	0.84845916
0.21	0.84120154
0.22	0.83409402
0.23	0.82715573
0.24	0.82038304
0.25	0.81377571
0.26	0.8073345
0.27	0.8010587
0.28	0.79494643
0.29	0.7889949
0.3	0.7832006
0.31	0.77755961
0.32	0.77206751
0.33	0.76671985
0.34	0.761512
0.35	0.75643939
0.36	0.75149753
0.37	0.74668212
0.38	0.74198907
0.39	0.73741457
0.4	0.73295511
0.41	0.7286075
0.42	0.72436899
0.43	0.72023685
0.44	0.71620889
0.45	0.71228337
0.46	0.70845848
0.47	0.70473267
0.48	0.70110448
0.49	0.69757246
0.5	0.6941351
0.51	0.69079082
0.52	0.68753786
0.53	0.68437439
0.54	0.68129838
0.55	0.67830772
0.56	0.67540019
0.57	0.67257346
0.58	0.66982524
0.59	0.66715308
0.6	0.66455463
0.61	0.66202751
0.62	0.65956937
0.63	0.65717791
0.64	0.65485086
0.65	0.65258607
0.66	0.65038136
0.67	0.64823466
0.68	0.64614397
0.69	0.64410736
0.7	0.64212295
0.71	0.64018896
0.72	0.63830365
0.73	0.63646535
0.74	0.63467246
0.75	0.63292345
0.76	0.63121684
0.77	0.62955116
0.78	0.62792517
0.79	0.62633745
0.8	0.6247868
0.81	0.62327199
0.82	0.62179187
0.83	0.62034532
0.84	0.61893128
0.85	0.61754873
0.86	0.61619713
0.87	0.61487478
0.88	0.61358098
0.89	0.61231488
0.9	0.61107568
0.91	0.60986253
0.92	0.60867471
0.93	0.60751148
0.94	0.6063721
0.95	0.60525589
0.96	0.60416219
0.97	0.60309036
0.98	0.60203978
0.99	0.60100982
1.	0.59984293

==> results/2-20-5.dat <==
0.01	0.99857952
0.02	0.991026
0.03	0.98641296
0.04	0.98171454
0.05	0.97692853
0.06	0.97205532
0.07	0.96709456
0.08	0.96204673
0.09	0.95691245
0.1	0.95169304
0.11	0.94639039
0.12	0.94100709
0.13	0.93554645
0.14	0.93001258
0.15	0.92441035
0.16	0.91874546
0.17	0.91244325
0.18	0.90660439
0.19	0.90072143
0.2	0.89559905
0.21	0.88973305
0.22	0.88385284
0.23	0.87796967
0.24	0.87209989
0.25	0.86626823
0.26	0.8604627
0.27	0.85469078
0.28	0.84895917
0.29	0.84327427
0.3	0.8376415
0.31	0.83206574
0.32	0.82655139
0.33	0.82110195
0.34	0.81572064
0.35	0.81040976
0.36	0.80517168
0.37	0.80000829
0.38	0.79492112
0.39	0.789912
0.4	0.78498184
0.41	0.7801322
0.42	0.77536421
0.43	0.77067936
0.44	0.76607861
0.45	0.76156371
0.46	0.75713578
0.47	0.75279633
0.48	0.74854662
0.49	0.74438808
0.5	0.74032164
0.51	0.73634806
0.52	0.7324678
0.53	0.72868096
0.54	0.72498718
0.55	0.72138577
0.56	0.71787562
0.57	0.71445535
0.58	0.71112335
0.59	0.70787765
0.6	0.70471626
0.61	0.70163712
0.62	0.69863789
0.63	0.69571633
0.64	0.69287012
0.65	0.69009704
0.66	0.68739474
0.67	0.68476097
0.68	0.68219369
0.69	0.67969064
0.7	0.67724968
0.71	0.67486892
0.72	0.67254628
0.73	0.67027992
0.74	0.66806806
0.75	0.66590881
0.76	0.66380051
0.77	0.66174157
0.78	0.65973033
0.79	0.6577653
0.8	0.655845
0.81	0.65396802
0.82	0.652133
0.83	0.65033863
0.84	0.64858368
0.85	0.64686689
0.86	0.64518713
0.87	0.64354326
0.88	0.64193423
0.89	0.64035894
0.9	0.63881649
0.91	0.63730585
0.92	0.6358261
0.93	0.63437632
0.94	0.63295575
0.95	0.63156348
0.96	0.6301987
0.97	0.62886073
0.98	0.62754876
0.99	0.62626207
1.	0.62477883

==> results/2-20-6.dat <==
0.01	0.99955735
0.02	0.99852144
0.03	0.99686608
0.04	0.99472744
0.05	0.99217195
0.06	0.98925036
0.07	0.98600255
0.08	0.98245876
0.09	0.97864318
0.1	0.97457562
0.11	0.97027118
0.12	0.96574417
0.13	0.96100843
0.14	0.95607936
0.15	0.95098184
0.16	0.94535775
0.17	0.94132696
0.18	0.93721732
0.19	0.93302886
0.2	0.92876168
0.21	0.92441622
0.22	0.91999337
0.23	0.91549664
0.24	0.91092942
0.25	0.90629372
0.26	0.90159555
0.27	0.89684944
0.28	0.892085
0.29	0.88727807
0.3	0.88242956
0.31	0.87754445
0.32	0.87262806
0.33	0.8676859
0.34	0.86272354
0.35	0.85774684
0.36	0.85276146
0.37	0.84777316
0.38	0.84278788
0.39	0.83781135
0.4	0.8328492
0.41	0.82790724
0.42	0.82299104
0.43	0.81810608
0.44	0.81325785
0.45	0.80845171
0.46	0.8036928
0.47	0.79898638
0.48	0.79433729
0.49	0.7897505
0.5	0.78523067
0.51	0.78078224
0.52	0.77640942
0.53	0.77211587
0.54	0.76790497
0.55	0.76377932
0.56	0.75974094
0.57	0.75579114
0.58	0.75193074
0.59	0.74815958
0.6	0.74447722
0.61	0.74088285
0.62	0.73737513
0.63	0.73395254
0.64	0.73061325
0.65	0.72735534
0.66	0.72417677
0.67	0.72107545
0.68	0.71804925
0.69	0.71509601
0.7	0.7122136
0.71	0.70939992
0.72	0.70665287
0.73	0.70397042
0.74	0.70135058
0.75	0.69879142
0.76	0.6962911
0.77	0.69384776
0.78	0.69145959
0.79	0.68912501
0.8	0.68684225
0.81	0.68460978
0.82	0.68242612
0.83	0.68028966
0.84	0.67819906
0.85	0.67615293
0.86	0.67414991
0.87	0.67218878
0.88	0.67026829
0.89	0.66838724
0.9	0.66654449
0.91	0.66473895
0.92	0.66296955
0.93	0.66123524
0.94	0.65953511
0.95	0.65786814
0.96	0.65623341
0.97	0.65463009
0.98	0.65305728
0.99	0.65151416
1.	0.64999473

==> results/2-3-1.dat <==
0.01	0.99497477
0.02	0.9899011
0.03	0.9847791
0.04	0.97961022
0.05	0.97439678
0.06	0.96914002
0.07	0.96384258
0.08	0.95850718
0.09	0.95313685
0.1	0.94773519
0.11	0.94230619
0.12	0.93685431
0.13	0.93138446
0.14	0.92590206
0.15	0.92041291
0.16	0.91492324
0.17	0.90943961
0.18	0.90396887
0.19	0.89851805
0.2	0.89309428
0.21	0.88770471
0.22	0.8823563
0.23	0.87705594
0.24	0.87181005
0.25	0.86662471
0.26	0.86150548
0.27	0.85645742
0.28	0.85148496
0.29	0.846592
0.3	0.84178176
0.31	0.83705687
0.32	0.8324194
0.33	0.82787092
0.34	0.8234124
0.35	0.81904451
0.36	0.81476731
0.37	0.81058063
0.38	0.80648393
0.39	0.80247642
0.4	0.79855704
0.41	0.79472457
0.42	0.79097759
0.43	0.78731457
0.44	0.78373387
0.45	0.78023375
0.46	0.77681242
0.47	0.77346807
0.48	0.77019881
0.49	0.76700279
0.5	0.76387813
0.51	0.76082296
0.52	0.75783542
0.53	0.75491369
0.54	0.75205597
0.55	0.74926047
0.56	0.74652546
0.57	0.74384924
0.58	0.74123016
0.59	0.73866659
0.6	0.73615697
0.61	0.73369974
0.62	0.73129344
0.63	0.7289366
0.64	0.72662784
0.65	0.72436577
0.66	0.7221491
0.67	0.71997654
0.68	0.71784685
0.69	0.71575883
0.7	0.71371132
0.71	0.71170321
0.72	0.7097334
0.73	0.70780085
0.74	0.70590454
0.75	0.70404349
0.76	0.70221675
0.77	0.7004234
0.78	0.69866254
0.79	0.69693333
0.8	0.69523492
0.81	0.69356652
0.82	0.69192734
0.83	0.69031664
0.84	0.68873368
0.85	0.68717775
0.86	0.68564818
0.87	0.68414431
0.88	0.68266549
0.89	0.6812111
0.9	0.67978055
0.91	0.67837326
0.92	0.67698866
0.93	0.6756262
0.94	0.67428536
0.95	0.67296562
0.96	0.6716665
0.97	0.6703875
0.98	0.66912816
0.99	0.66788803
1.	0.66666667

==> results/2-3-2.dat <==
0.01	0.99999959
0.02	0.99999998
0.03	0.99999982
0.04	0.99999986
0.05	0.99999995
0.06	0.99999991
0.07	0.99999987
0.08	0.99999984
0.09	1.
0.1	0.99999998
0.11	0.99999989
0.12	0.99999999
0.13	0.99999999
0.14	1.
0.15	0.99999998
0.16	0.99999992
0.17	0.99999997
0.18	0.99999997
0.19	0.99999997
0.2	0.99999994
0.21	0.9999999
0.22	1.
0.23	1.
0.24	1.
0.25	1.
0.26	1.
0.27	0.99999993
0.28	0.99999997
0.29	0.99999994
0.3	0.99999999
0.31	0.99999999
0.32	0.99999996
0.33	0.99999999
0.34	1.
0.35	0.99999999
0.36	1.
0.37	1.
0.38	0.99999999
0.39	1.
0.4	1.
0.41	0.99999999
0.42	0.99999999
0.43	0.99999999
0.44	1.
0.45	1.
0.46	1.
0.47	1.
0.48	1.
0.49	1.
0.5	1.
0.51	0.99999979
0.52	0.99976361
0.53	0.9989971
0.54	0.99776541
0.55	0.99612748
0.56	0.99413479
0.57	0.99183243
0.58	0.98926003
0.59	0.98645244
0.6	0.9834405
0.61	0.98025144
0.62	0.97690946
0.63	0.97343598
0.64	0.96985003
0.65	0.96616855
0.66	0.96240661
0.67	0.95857763
0.68	0.95469356
0.69	0.95076504
0.7	0.94680156
0.71	0.94281158
0.72	0.93880261
0.73	0.93478137
0.74	0.93075382
0.75	0.92672528
0.76	0.92270045
0.77	0.91868353
0.78	0.91467823
0.79	0.91068784
0.8	0.90671527
0.81	0.90276307
0.82	0.89883352
0.83	0.89492858
0.84	0.89104999
0.85	0.88719925
0.86	0.88337768
0.87	0.8795864
0.88	0.87582638
0.89	0.87209843
0.9	0.86840323
0.91	0.86474136
0.92	0.86111328
0.93	0.85751935
0.94	0.85395987
0.95	0.85043504
0.96	0.84694498
0.97	0.84348978
0.98	0.84006948
0.99	0.83668402
1.	0.83333256

==> results/2-30-1.dat <==
0.01	0.92769088
0.02	0.85933578
0.03	0.80152837
0.04	0.75672069
0.05	0.72266017
0.06	0.69637277
0.07	0.67560813
0.08	0.65883325
0.09	0.64501152
0.1	0.63342911
0.11	0.62358238
0.12	0.61510722
0.13	0.60773443
0.14	0.60126089
0.15	0.59553053
0.16	0.5904215
0.17	0.58583728
0.18	0.58170041
0.19	0.57794806
0.2	0.57452861
0.21	0.57139936
0.22	0.56852465
0.23	0.56587444
0.24	0.56342326
0.25	0.56114938
0.26	0.55903412
0.27	0.55706136
0.28	0.55521708
0.29	0.55348907
0.3	0.55186662
0.31	0.55034028
0.32	0.54890174
0.33	0.54754358
0.34	0.54625923
0.35	0.54504281
0.36	0.54388904
0.37	0.54279318
0.38	0.54175096
0.39	0.54075853
0.4	0.53981239
0.41	0.53890935
0.42	0.53804654
0.43	0.53722132
0.44	0.53643126
0.45	0.53567417
0.46	0.53494801
0.47	0.53425093
0.48	0.5335812
0.49	0.53293725
0.5	0.5323176
0.51	0.53172091
0.52	0.53114592
0.53	0.53059144
0.54	0.53005644
0.55	0.52953987
0.56	0.5290408
0.57	0.52855836
0.58	0.52809173
0.59	0.52764015
0.6	0.52720288
0.61	0.52677926
0.62	0.52636866
0.63	0.52597049
0.64	0.52558419
0.65	0.52520924
0.66	0.52484514
0.67	0.52449143
0.68	0.52414767
0.69	0.52381345
0.7	0.52348836
0.71	0.52317205
0.72	0.52286416
0.73	0.52256436
0.74	0.52227233
0.75	0.52198777
0.76	0.52171041
0.77	0.52143997
0.78	0.52117619
0.79	0.52091884
0.8	0.52066767
0.81	0.52042247
0.82	0.52018303
0.83	0.51994915
0.84	0.51972063
0.85	0.5194973
0.86	0.51927897
0.87	0.51906549
0.88	0.51885668
0.89	0.51865241
0.9	0.51845252
0.91	0.51825688
0.92	0.51806534
0.93	0.51787779
0.94	0.51769409
0.95	0.51751414
0.96	0.51733781
0.97	0.517165
0.98	0.51699561
0.99	0.51682953
1.	0.51666667

==> results/2-30-2.dat <==
0.01	0.96726006
0.02	0.93434562
0.03	0.90183409
0.04	0.87053164
0.05	0.84130208
0.06	0.81476689
0.07	0.79114558
0.08	0.77032626
0.09	0.75202733
0.1	0.73591853
0.11	0.7216831
0.12	0.70904198
0.13	0.69775769
0.14	0.68763206
0.15	0.67850018
0.16	0.67022542
0.17	0.66269397
0.18	0.65581067
0.19	0.64949555
0.2	0.64368109
0.21	0.63830988
0.22	0.63333291
0.23	0.6287081
0.24	0.62439911
0.25	0.62037443
0.26	0.61660661
0.27	0.61307161
0.28	0.60974832
0.29	0.60661804
0.3	0.60366439
0.31	0.60087264
0.32	0.5982297
0.33	0.59572386
0.34	0.59334463
0.35	0.59108254
0.36	0.58892907
0.37	0.58687653
0.38	0.58491786
0.39	0.58304672
0.4	0.58125735
0.41	0.5795445
0.42	0.57790342
0.43	0.57632982
0.44	0.57481988
0.45	0.57337013
0.46	0.57197747
0.47	0.57063907
0.48	0.5693523
0.49	0.5680272
0.5	0.56666666
0.51	0.56535946
0.52	0.56410254
0.53	0.56289307
0.54	0.56172836
0.55	0.56060605
0.56	0.5595238
0.57	0.55847952
0.58	0.55747123
0.59	0.55649715
0.6	0.55555552
0.61	0.5546448
0.62	0.55376343
0.63	0.55291003
0.64	0.55208333
0.65	0.55128203
0.66	0.55050502
0.67	0.54975123
0.68	0.5490196
0.69	0.54830917
0.7	0.54761904
0.71	0.54694834
0.72	0.54629626
0.73	0.54566208
0.74	0.54504503
0.75	0.54444444
0.76	0.54385964
0.77	0.54329003
0.78	0.54273503
0.79	0.54219409
0.8	0.54166666
0.81	0.54115226
0.82	0.5406504
0.83	0.54016064
0.84	0.53968253
0.85	0.53921568
0.86	0.53875968
0.87	0.53831417
0.88	0.53787878
0.89	0.53745316
0.9	0.53703703
0.91	0.53663003
0.92	0.53623186
0.93	0.53584228
0.94	0.53546098
0.95	0.53508771
0.96	0.53472221
0.97	0.53436425
0.98	0.53401357
0.99	0.53367001
1.	0.53331402

==> results/2-30-3.dat <==
0.01	0.98048996
0.02	0.96070343
0.03	0.94074334
0.04	0.92076057
0.05	0.90095106
0.06	0.88154914
0.07	0.86279778
0.08	0.84491195
0.09	0.8280464
0.1	0.81228421
0.11	0.79764335
0.12	0.78409376
0.13	0.77157605
0.14	0.76001501
0.15	0.7493306
0.16	0.73944351
0.17	0.73027861
0.18	0.72176662
0.19	0.71384455
0.2	0.70645579
0.21	0.69954969
0.22	0.69308106
0.23	0.68700965
0.24	0.68129953
0.25	0.67591877
0.26	0.67083883
0.27	0.66603416
0.28	0.66148203
0.29	0.65716172
0.3	0.6530549
0.31	0.64914499
0.32	0.645417
0.33	0.64185739
0.34	0.63845413
0.35	0.63519603
0.36	0.63207313
0.37	0.62907641
0.38	0.62619773
0.39	0.62342971
0.4	0.6207657
0.41	0.61819968
0.42	0.61572625
0.43	0.61334051
0.44	0.61103802
0.45	0.60881433
0.46	0.60666662
0.47	0.60459158
0.48	0.60258513
0.49	0.6006449
0.5	0.59876815
0.51	0.59695231
0.52	0.59519495
0.53	0.59349377
0.54	0.59184652
0.55	0.59025107
0.56	0.58870546
0.57	0.58720772
0.58	0.58575592
0.59	0.5843483
0.6	0.58298313
0.61	0.58165874
0.62	0.58037356
0.63	0.57912604
0.64	0.57791472
0.65	0.57673822
0.66	0.57559517
0.67	0.5744843
0.68	0.57340437
0.69	0.5723542
0.7	0.57133268
0.71	0.57033871
0.72	0.56937127
0.73	0.56842938
0.74	0.56751209
0.75	0.56661851
0.76	0.56574776
0.77	0.564899
0.78	0.56407153
0.79	0.56326449
0.8	0.56247721
0.81	0.56170897
0.82	0.56095914
0.83	0.56022707
0.84	0.55951217
0.85	0.55881383
0.86	0.55813153
0.87	0.55746471
0.88	0.55681288
0.89	0.55617552
0.9	0.5555522
0.91	0.55494246
0.92	0.55434589
0.93	0.55376199
0.94	0.55319047
0.95	0.5526309
0.96	0.55208292
0.97	0.55154616
0.98	0.55102029
0.99	0.55050502
1.	0.54995322

==> results/2-30-4.dat <==
0.01	0.98701049
0.02	0.97380228
0.03	0.96039844
0.04	0.9468376
0.05	0.93316955
0.06	0.91946061
0.07	0.90578702
0.08	0.89223789
0.09	0.87890659
0.1	0.86588424
0.11	0.85325148
0.12	0.84107313
0.13	0.82939425
0.14	0.81824115
0.15	0.8076236
0.16	0.79753788
0.17	0.78797043
0.18	0.77890103
0.19	0.77030551
0.2	0.76215763
0.21	0.75443025
0.22	0.74709843
0.23	0.7401378
0.24	0.73352026
0.25	0.72722243
0.26	0.72122227
0.27	0.71549929
0.28	0.71003449
0.29	0.70481031
0.3	0.69981055
0.31	0.69502031
0.32	0.69042589
0.33	0.6860147
0.34	0.68177521
0.35	0.67769687
0.36	0.67377003
0.37	0.66998588
0.38	0.66633641
0.39	0.66281435
0.4	0.65941312
0.41	0.65612676
0.42	0.65294991
0.43	0.64987772
0.44	0.64690579
0.45	0.64403011
0.46	0.64124699
0.47	0.638553
0.48	0.63594492
0.49	0.63341967
0.5	0.6309743
0.51	0.62860595
0.52	0.62631184
0.53	0.62408927
0.54	0.6219356
0.55	0.61984826
0.56	0.61782475
0.57	0.61586265
0.58	0.61395962
0.59	0.61211339
0.6	0.61032177
0.61	0.60858264
0.62	0.60689402
0.63	0.60525393
0.64	0.60366051
0.65	0.60211198
0.66	0.60060657
0.67	0.59914598
0.68	0.59771896
0.69	0.59633797
0.7	0.59498995
0.71	0.59367745
0.72	0.59239913
0.73	0.59115388
0.74	0.58994052
0.75	0.5887578
0.76	0.58760468
0.77	0.58648017
0.78	0.58538327
0.79	0.58431303
0.8	0.58326853
0.81	0.58224888
0.82	0.58125328
0.83	0.5802809
0.84	0.57933099
0.85	0.57840278
0.86	0.57749562
0.87	0.5766088
0.88	0.57574167
0.89	0.57489359
0.9	0.57406399
0.91	0.57325223
0.92	0.57245786
0.93	0.57168025
0.94	0.57091893
0.95	0.57017341
0.96	0.56944318
0.97	0.56872783
0.98	0.56802688
0.99	0.56733999
1.	0.56658812

==> results/2-30-5.dat <==
0.01	0.99083451
0.02	0.98150475
0.03	0.97201297
0.04	0.96237165
0.05	0.95259385
0.06	0.94269831
0.07	0.93270853
0.08	0.9226534
0.09	0.91256675
0.1	0.90248691
0.11	0.8924556
0.12	0.88251468
0.13	0.87270661
0.14	0.86306972
0.15	0.85363804
0.16	0.8444396
0.17	0.83549593
0.18	0.82682276
0.19	0.81842921
0.2	0.81032515
0.21	0.80250914
0.22	0.79497369
0.23	0.78771274
0.24	0.78071834
0.25	0.77398088
0.26	0.76749046
0.27	0.76123649
0.28	0.7552079
0.29	0.74939518
0.3	0.7437869
0.31	0.73837338
0.32	0.73314484
0.33	0.72809256
0.34	0.72320755
0.35	0.71848184
0.36	0.71390789
0.37	0.70947873
0.38	0.7051879
0.39	0.70102949
0.4	0.69699813
0.41	0.6930889
0.42	0.68929737
0.43	0.6856195
0.44	0.68205161
0.45	0.67859032
0.46	0.67523247
0.47	0.67197507
0.48	0.66881525
0.49	0.66575018
0.5	0.66277708
0.51	0.65989318
0.52	0.65709569
0.53	0.6543819
0.54	0.65174909
0.55	0.64919442
0.56	0.64671529
0.57	0.64430905
0.58	0.64197305
0.59	0.63970476
0.6	0.63750176
0.61	0.63536163
0.62	0.63328208
0.63	0.63126079
0.64	0.62929572
0.65	0.62738472
0.66	0.62552585
0.67	0.62371715
0.68	0.62195682
0.69	0.62024307
0.7	0.61857426
0.71	0.61694868
0.72	0.61536489
0.73	0.61381745
0.74	0.61231414
0.75	0.61084809
0.76	0.60941793
0.77	0.60802251
0.78	0.60666059
0.79	0.60533119
0.8	0.60403317
0.81	0.60276549
0.82	0.60152717
0.83	0.60031725
0.84	0.59913484
0.85	0.59797903
0.86	0.596849
0.87	0.59574393
0.88	0.59466303
0.89	0.59360561
0.9	0.59257091
0.91	0.59155823
0.92	0.59056692
0.93	0.58959633
0.94	0.58864584
0.95	0.58771484
0.96	0.58680283
0.97	0.58590918
0.98	0.58503337
0.99	0.58417484
1.	0.58321916

==> results/2-30-6.dat <==
0.01	0.99329895
0.02	0.98649009
0.03	0.97954913
0.04	0.97248231
0.05	0.96529365
0.06	0.95798889
0.07	0.95057663
0.08	0.94306096
0.09	0.93545412
0.1	0.92776882
0.11	0.92002029
0.12	0.91222516
0.13	0.9044028
0.14	0.89657376
0.15	0.88875941
0.16	0.88098135
0.17	0.87326052
0.18	0.86561688
0.19	0.85806912
0.2	0.8506406
0.21	0.84334954
0.22	0.83619953
0.23	0.82919732
0.24	0.8223488
0.25	0.81565802
0.26	0.809127
0.27	0.80275682
0.28	0.79654635
0.29	0.79049414
0.3	0.78459768
0.31	0.77885389
0.32	0.77325946
0.33	0.76781061
0.34	0.76250346
0.35	0.75733412
0.36	0.75229872
0.37	0.74739353
0.38	0.74261497
0.39	0.73795969
0.4	0.73342455
0.41	0.7290067
0.42	0.72470353
0.43	0.72051269
0.44	0.71643204
0.45	0.7124596
0.46	0.70859353
0.47	0.70483202
0.48	0.70117327
0.49	0.69761537
0.5	0.69415655
0.51	0.6907946
0.52	0.68752733
0.53	0.68435246
0.54	0.68126754
0.55	0.67827009
0.56	0.67535753
0.57	0.67252727
0.58	0.66977671
0.59	0.66710322
0.6	0.66450431
0.61	0.66197732
0.62	0.65951988
0.63	0.65712955
0.64	0.65480398
0.65	0.65254089
0.66	0.65033808
0.67	0.64819342
0.68	0.64610483
0.69	0.64407041
0.7	0.64208822
0.71	0.64015649
0.72	0.63827335
0.73	0.63643722
0.74	0.63464646
0.75	0.63289951
0.76	0.63119489
0.77	0.62953116
0.78	0.62790697
0.79	0.62632101
0.8	0.624772
0.81	0.62325873
0.82	0.62178007
0.83	0.6203349
0.84	0.61892215
0.85	0.61754078
0.86	0.61618983
0.87	0.61486834
0.88	0.61357536
0.89	0.61231011
0.9	0.61107167
0.91	0.60985926
0.92	0.60867212
0.93	0.60750948
0.94	0.60637074
0.95	0.60525497
0.96	0.60416162
0.97	0.60309004
0.98	0.60203962
0.99	0.60100981
1.	0.59999536

==> results/2-4-1.dat <==
0.01	0.99246172
0.02	0.98485459
0.03	0.97717926
0.04	0.96944221
0.05	0.96165007
0.06	0.95381065
0.07	0.94593308
0.08	0.93802795
0.09	0.93010735
0.1	0.92218482
0.11	0.91427528
0.12	0.90639485
0.13	0.89856054
0.14	0.89078994
0.15	0.88310073
0.16	0.8755102
0.17	0.86803484
0.18	0.86068977
0.19	0.85348846
0.2	0.84644244
0.21	0.83956114
0.22	0.83285185
0.23	0.82631983
0.24	0.81996838
0.25	0.81379905
0.26	0.80781185
0.27	0.8020056
0.28	0.79637789
0.29	0.79092551
0.3	0.78564457
0.31	0.78053066
0.32	0.77557896
0.33	0.7707845
0.34	0.76614201
0.35	0.76164625
0.36	0.75729192
0.37	0.75307378
0.38	0.74898666
0.39	0.74502551
0.4	0.7411854
0.41	0.73746157
0.42	0.73384941
0.43	0.73034446
0.44	0.72694245
0.45	0.72363928
0.46	0.720431
0.47	0.71731387
0.48	0.71428427
0.49	0.71133875
0.5	0.70847404
0.51	0.70568699
0.52	0.70297461
0.53	0.70033403
0.54	0.69776252
0.55	0.69525748
0.56	0.69281643
0.57	0.69043699
0.58	0.68811691
0.59	0.68585403
0.6	0.68364627
0.61	0.68149169
0.62	0.67938838
0.63	0.67733457
0.64	0.67532854
0.65	0.67336863
0.66	0.6714533
0.67	0.66958102
0.68	0.66775038
0.69	0.66596
0.7	0.66420855
0.71	0.66249479
0.72	0.6608175
0.73	0.65917553
0.74	0.65756776
0.75	0.65599314
0.76	0.65445064
0.77	0.65293928
0.78	0.65145813
0.79	0.65000627
0.8	0.64858284
0.81	0.64718701
0.82	0.64581797
0.83	0.64447494
0.84	0.6431572
0.85	0.64186402
0.86	0.64059472
0.87	0.63934862
0.88	0.63812511
0.89	0.63692355
0.9	0.63574335
0.91	0.63458395
0.92	0.63344479
0.93	0.63232534
0.94	0.63122508
0.95	0.63014352
0.96	0.62908018
0.97	0.6280346
0.98	0.62700633
0.99	0.62599494
1.	0.625

==> results/2-4-2.dat <==
0.01	1.00000013
0.02	0.99999999
0.03	0.99999996
0.04	0.99999993
0.05	0.99999989
0.06	0.99999999
0.07	0.99999998
0.08	1.
0.09	0.99999999
0.1	0.99999997
0.11	0.99999996
0.12	0.99999997
0.13	0.99999998
0.14	0.99999999
0.15	1.
0.16	0.99999998
0.17	0.99999996
0.18	0.99999994
0.19	0.99999992
0.2	0.99999993
0.21	0.99999994
0.22	0.99999994
0.23	0.99999996
0.24	0.99999995
0.25	0.99999996
0.26	0.99999995
0.27	0.99999996
0.28	0.99999997
0.29	0.99999995
0.3	0.99999996
0.31	0.99999997
0.32	0.99999998
0.33	0.99999999
0.34	0.99999999
0.35	0.99999997
0.36	0.99999998
0.37	1.
0.38	1.
0.39	1.
0.4	0.99999999
0.41	1.
0.42	1.
0.43	1.
0.44	0.99999999
0.45	0.99999999
0.46	1.
0.47	1.
0.48	1.
0.49	1.
0.5	0.99998432
0.51	0.99019608
0.52	0.98076923
0.53	0.97169811
0.54	0.96296296
0.55	0.95454545
0.56	0.94642857
0.57	0.93859649
0.58	0.93103448
0.59	0.92372881
0.6	0.91666666
0.61	0.90983606
0.62	0.90322579
0.63	0.8968254
0.64	0.89062497
0.65	0.88461537
0.66	0.87878786
0.67	0.87313433
0.68	0.86764706
0.69	0.86231884
0.7	0.85714286
0.71	0.85211268
0.72	0.84722222
0.73	0.84246575
0.74	0.83783784
0.75	0.83333333
0.76	0.82894737
0.77	0.82467532
0.78	0.82051282
0.79	0.81645569
0.8	0.8125
0.81	0.80864197
0.82	0.80487804
0.83	0.80120481
0.84	0.79761904
0.85	0.79411764
0.86	0.79069766
0.87	0.78735631
0.88	0.7840909
0.89	0.78089886
0.9	0.77777776
0.91	0.77472526
0.92	0.77173912
0.93	0.76881719
0.94	0.76595744
0.95	0.76315789
0.96	0.76041667
0.97	0.75773196
0.98	0.75510204
0.99	0.75252524
1.	0.74999759

==> results/2-4-3.dat <==
0.01	0.99999867
0.02	0.99999976
0.03	0.99999996
0.04	0.99999982
0.05	0.99999987
0.06	0.99999998
0.07	0.99999973
0.08	0.99999987
0.09	0.99999995
0.1	0.99999999
0.11	0.99999999
0.12	0.99999997
0.13	0.99999997
0.14	0.99999999
0.15	0.99999996
0.16	0.99999999
0.17	0.99999999
0.18	0.99999999
0.19	0.99999999
0.2	1.
0.21	1.
0.22	1.
0.23	0.99999999
0.24	0.99999999
0.25	0.99999999
0.26	0.99999999
0.27	0.99999999
0.28	0.99999999
0.29	0.99999999
0.3	0.99999993
0.31	0.99999997
0.32	0.99999998
0.33	0.99999998
0.34	0.99999999
0.35	1.
0.36	1.
0.37	1.
0.38	1.
0.39	1.
0.4	1.
0.41	1.
0.42	0.99999999
0.43	1.
0.44	1.
0.45	1.
0.46	1.
0.47	1.
0.48	1.
0.49	1.
0.5	1.
0.51	0.99999998
0.52	1.
0.53	1.
0.54	1.
0.55	0.99999999
0.56	1.
0.57	1.
0.58	1.
0.59	0.99999999
0.6	0.99999999
0.61	0.99999999
0.62	1.
0.63	1.
0.64	1.
0.65	0.99999999
0.66	0.99999999
0.67	0.99999999
0.68	0.99999999
0.69	0.99999999
0.7	1.
0.71	1.
0.72	0.99999999
0.73	0.99999999
0.74	1.
0.75	0.99999999
0.76	0.99999999
0.77	0.99999998
0.78	1.
0.79	0.99999999
0.8	1.
0.81	1.
0.82	0.99999999
0.83	1.
0.84	0.99999999
0.85	1.
0.86	1.
0.87	1.
0.88	0.99999999
0.89	0.99999999
0.9	0.99999999
0.91	0.99999998
0.92	0.99999999
0.93	0.99999999
0.94	1.
0.95	0.99999999
0.96	0.99999999
0.97	0.99999999
0.98	0.99999998
0.99	0.99999999
1.	1.

==> results/2-40-1.dat <==
0.01	0.90347299
0.02	0.81837527
0.03	0.75572028
0.04	0.71220712
0.05	0.6811306
0.06	0.65800302
0.07	0.64015663
0.08	0.62597336
0.09	0.61442882
0.1	0.60484658
0.11	0.59676304
0.12	0.58985013
0.13	0.58386922
0.14	0.57864261
0.15	0.5740352
0.16	0.56994247
0.17	0.56628223
0.18	0.56298901
0.19	0.56000992
0.2	0.55730185
0.21	0.55482922
0.22	0.55256247
0.23	0.5504768
0.24	0.54855124
0.25	0.54676796
0.26	0.5451117
0.27	0.54356929
0.28	0.54212934
0.29	0.54078193
0.3	0.53951839
0.31	0.5383311
0.32	0.53721334
0.33	0.53615916
0.34	0.53516326
0.35	0.53422093
0.36	0.53332794
0.37	0.53248052
0.38	0.53167524
0.39	0.53090904
0.4	0.53017913
0.41	0.52948299
0.42	0.52881832
0.43	0.52818304
0.44	0.52757522
0.45	0.52699312
0.46	0.52643514
0.47	0.52589982
0.48	0.52538578
0.49	0.5248918
0.5	0.5244167
0.51	0.52395944
0.52	0.52351902
0.53	0.52309453
0.54	0.52268511
0.55	0.52228998
0.56	0.5219084
0.57	0.52153969
0.58	0.5211832
0.59	0.52083833
0.6	0.52050453
0.61	0.52018127
0.62	0.51986806
0.63	0.51956443
0.64	0.51926995
0.65	0.51898422
0.66	0.51870685
0.67	0.51843748
0.68	0.51817576
0.69	0.51792138
0.7	0.51767402
0.71	0.51743341
0.72	0.51719927
0.73	0.51697134
0.74	0.51674938
0.75	0.51653316
0.76	0.51632245
0.77	0.51611705
0.78	0.51591676
0.79	0.5157214
0.8	0.51553077
0.81	0.51534471
0.82	0.51516307
0.83	0.51498567
0.84	0.51481239
0.85	0.51464307
0.86	0.51447757
0.87	0.51431578
0.88	0.51415757
0.89	0.51400282
0.9	0.51385142
0.91	0.51370326
0.92	0.51355824
0.93	0.51341626
0.94	0.51327722
0.95	0.51314103
0.96	0.51300762
0.97	0.51287688
0.98	0.51274875
0.99	0.51262315
1.	0.5125

==> results/2-40-2.dat <==
0.01	0.95474289
0.02	0.90976521
0.03	0.86678795
0.04	0.82783983
0.05	0.79414895
0.06	0.76572092
0.07	0.74187493
0.08	0.72178578
0.09	0.70471783
0.1	0.69007626
0.11	0.67739578
0.12	0.66631521
0.13	0.65655323
0.14	0.64788902
0.15	0.64014755
0.16	0.63318866
0.17	0.626899
0.18	0.62118597
0.19	0.61597328
0.2	0.61119751
0.21	0.60680553
0.22	0.60275251
0.23	0.59900036
0.24	0.59551649
0.25	0.59227288
0.26	0.58924531
0.27	0.5864127
0.28	0.58375667
0.29	0.58126105
0.3	0.57891163
0.31	0.57669581
0.32	0.57460244
0.33	0.57262155
0.34	0.57074425
0.35	0.5689625
0.36	0.56726922
0.37	0.5656579
0.38	0.56412268
0.39	0.56265825
0.4	0.56125977
0.41	0.55992289
0.42	0.55864359
0.43	0.55741819
0.44	0.55624341
0.45	0.55511631
0.46	0.55403426
0.47	0.55299488
0.48	0.55199601
0.49	0.55102036
0.5	0.54999998
0.51	0.54901944
0.52	0.54807689
0.53	0.54716979
0.54	0.54629623
0.55	0.54545449
0.56	0.54464273
0.57	0.54385963
0.58	0.54310343
0.59	0.54237282
0.6	0.54166664
0.61	0.54098359
0.62	0.54032252
0.63	0.53968251
0.64	0.53906246
0.65	0.5384615
0.66	0.53787873
0.67	0.53731341
0.68	0.5367642
0.69	0.53623187
0.7	0.53571426
0.71	0.53521125
0.72	0.53472221
0.73	0.53424656
0.74	0.53378377
0.75	0.53333332
0.76	0.53289471
0.77	0.5324675
0.78	0.53205125
0.79	0.53164556
0.8	0.53124951
0.81	0.53086419
0.82	0.53048777
0.83	0.53012046
0.84	0.52976188
0.85	0.52941174
0.86	0.52906974
0.87	0.5287356
0.88	0.52840906
0.89	0.52808988
0.9	0.52777777
0.91	0.52747252
0.92	0.52717389
0.93	0.52688171
0.94	0.52659573
0.95	0.52631577
0.96	0.52604165
0.97	0.52577316
0.98	0.52551019
0.99	0.52525251
1.	0.52498716

==> results/2-40-3.dat <==
0.01	0.97197791
0.02	0.94338982
0.03	0.91592308
0.04	0.88839204
0.05	0.86200728
0.06	0.83731969
0.07	0.81468671
0.08	0.79422607
0.09	0.77586938
0.1	0.75944248
0.11	0.7447349
0.12	0.73153526
0.13	0.71964915
0.14	0.70890483
0.15	0.69915402
0.16	0.6902701
0.17	0.68214493
0.18	0.67468662
0.19	0.66781673
0.2	0.66146821
0.21	0.65558342
0.22	0.65011273
0.23	0.64501325
0.24	0.64024741
0.25	0.6357827
0.26	0.63159053
0.27	0.62764575
0.28	0.62392616
0.29	0.62041208
0.3	0.61708601
0.31	0.61393235
0.32	0.61093717
0.33	0.60808793
0.34	0.60537343
0.35	0.60278357
0.36	0.60030923
0.37	0.59794222
0.38	0.59567514
0.39	0.59350133
0.4	0.59141476
0.41	0.58941002
0.42	0.58748221
0.43	0.58562694
0.44	0.58384007
0.45	0.58211848
0.46	0.5804583
0.47	0.57885685
0.48	0.57731165
0.49	0.57581962
0.5	0.5743786
0.51	0.57298638
0.52	0.5716409
0.53	0.57034011
0.54	0.56908214
0.55	0.56786519
0.56	0.56668756
0.57	0.5655476
0.58	0.56444375
0.59	0.56337451
0.6	0.56233843
0.61	0.56133417
0.62	0.56036041
0.63	0.55941591
0.64	0.55849947
0.65	0.55760995
0.66	0.55674626
0.67	0.55590737
0.68	0.55509229
0.69	0.55430008
0.7	0.55352984
0.71	0.55278072
0.72	0.55205188
0.73	0.55134256
0.74	0.55065201
0.75	0.54997953
0.76	0.54932441
0.77	0.54868608
0.78	0.54806382
0.79	0.54745713
0.8	0.54686542
0.81	0.54628815
0.82	0.54572481
0.83	0.54517492
0.84	0.54463799
0.85	0.54411359
0.86	0.54360131
0.87	0.5431007
0.88	0.54261143
0.89	0.54213305
0.9	0.54166526
0.91	0.54120771
0.92	0.54076007
0.93	0.54032199
0.94	0.53989316
0.95	0.53947337
0.96	0.53906232
0.97	0.5386597
0.98	0.53826526
0.99	0.53787872
1.	0.53747277

==> results/2-40-4.dat <==
0.01	0.98080593
0.02	0.96131866
0.03	0.94164202
0.04	0.92191392
0.05	0.90232703
0.06	0.88310923
0.07	0.86449963
0.08	0.84671322
0.09	0.82990882
0.1	0.8141749
0.11	0.79953596
0.12	0.78596827
0.13	0.77341714
0.14	0.76181132
0.15	0.75107389
0.16	0.74112779
0.17	0.7318996
0.18	0.72332171
0.19	0.71533127
0.2	0.70787332
0.21	0.70089662
0.22	0.69435723
0.23	0.68821514
0.24	0.682435
0.25	0.67698428
0.26	0.67183507
0.27	0.66696539
0.28	0.66234974
0.29	0.65796745
0.3	0.65380032
0.31	0.64983187
0.32	0.64604723
0.33	0.642433
0.34	0.63897706
0.35	0.63566847
0.36	0.63249732
0.37	0.62945467
0.38	0.62653242
0.39	0.62372329
0.4	0.62102069
0.41	0.61841867
0.42	0.61591187
0.43	0.61349544
0.44	0.61116497
0.45	0.60891644
0.46	0.60674614
0.47	0.60465066
0.48	0.60262677
0.49	0.60067145
0.5	0.59878184
0.51	0.5969552
0.52	0.59518891
0.53	0.59348047
0.54	0.59182742
0.55	0.59022766
0.56	0.58867871
0.57	0.58717869
0.58	0.58573021
0.59	0.5843227
0.6	0.58295797
0.61	0.5816343
0.62	0.58035002
0.63	0.57910356
0.64	0.57789341
0.65	0.57671806
0.66	0.57557628
0.67	0.57446669
0.68	0.57338803
0.69	0.57233912
0.7	0.57131885
0.71	0.57032602
0.72	0.5693597
0.73	0.56841888
0.74	0.56750261
0.75	0.56660996
0.76	0.56574011
0.77	0.56489219
0.78	0.56406544
0.79	0.56325907
0.8	0.56247243
0.81	0.5617048
0.82	0.56095552
0.83	0.56022394
0.84	0.55950949
0.85	0.55881154
0.86	0.55812961
0.87	0.55746312
0.88	0.55681155
0.89	0.55617433
0.9	0.55555136
0.91	0.55494181
0.92	0.55434537
0.93	0.55376165
0.94	0.5531902
0.95	0.55263071
0.96	0.55208279
0.97	0.55154609
0.98	0.55102024
0.99	0.55050498
1.	0.5499526

==> results/2-40-5.dat <==
0.01	0.98594322
0.02	0.9716446
0.03	0.95713729
0.04	0.94247016
0.05	0.92771047
0.06	0.91294321
0.07	0.89827005
0.08	0.88380343
0.09	0.86965723
0.1	0.85593596
0.11	0.84272518
0.12	0.83008595
0.13	0.81805407
0.14	0.80664286
0.15	0.79584752
0.16	0.78565052
0.17	0.7760264
0.18	0.7669442
0.19	0.75836951
0.2	0.75027553
0.21	0.74262474
0.22	0.73506511
0.23	0.72817171
0.24	0.72163203
0.25	0.71584387
0.26	0.70996953
0.27	0.70437664
0.28	0.69904505
0.29	0.69395623
0.3	0.68909332
0.31	0.68444086
0.32	0.67998475
0.33	0.67571211
0.34	0.67161125
0.35	0.66767142
0.36	0.66388281
0.37	0.66023674
0.38	0.65672513
0.39	0.65334061
0.4	0.65007657
0.41	0.64692738
0.42	0.64388723
0.43	0.64095136
0.44	0.63811521
0.45	0.63537461
0.46	0.63272567
0.47	0.63016481
0.48	0.62768852
0.49	0.6252935
0.5	0.62297661
0.51	0.62073479
0.52	0.61856509
0.53	0.61646469
0.54	0.61443079
0.55	0.61246085
0.56	0.61055223
0.57	0.60870245
0.58	0.60690929
0.59	0.60517039
0.6	0.60347606
0.61	0.60184185
0.62	0.60025521
0.63	0.59871433
0.64	0.59721742
0.65	0.59576279
0.66	0.59434881
0.67	0.59297395
0.68	0.59163671
0.69	0.59033567
0.7	0.5890695
0.71	0.58783692
0.72	0.58663667
0.73	0.58546759
0.74	0.58432857
0.75	0.58321845
0.76	0.58213629
0.77	0.58108109
0.78	0.58005188
0.79	0.57904777
0.8	0.57806789
0.81	0.57711141
0.82	0.57617753
0.83	0.5752655
0.84	0.57437459
0.85	0.5735041
0.86	0.57265334
0.87	0.57182171
0.88	0.57100858
0.89	0.57021335
0.9	0.56943545
0.91	0.56867434
0.92	0.5679295
0.93	0.56720043
0.94	0.56648663
0.95	0.56578765
0.96	0.56510304
0.97	0.56443238
0.98	0.56377522
0.99	0.56313123
1.	0.56243019

==> results/2-40-6.dat <==
0.01	0.9893148
0.02	0.97843332
0.03	0.96736989
0.04	0.95613945
0.05	0.94476946
0.06	0.93329147
0.07	0.92174681
0.08	0.91018468
0.09	0.89866086
0.1	0.88723557
0.11	0.87596998
0.12	0.86492185
0.13	0.85414241
0.14	0.84367378
0.15	0.83354704
0.16	0.8237832
0.17	0.81439395
0.18	0.80538304
0.19	0.79675283
0.2	0.78848991
0.21	0.78058177
0.22	0.77301451
0.23	0.76577285
0.24	0.75884061
0.25	0.75220164
0.26	0.74584005
0.27	0.73974029
0.28	0.73388759
0.29	0.72826749
0.3	0.72286694
0.31	0.71767333
0.32	0.71267471
0.33	0.70786054
0.34	0.7032204
0.35	0.69874505
0.36	0.69442589
0.37	0.69025501
0.38	0.68594426
0.39	0.68232982
0.4	0.67856291
0.41	0.67491899
0.42	0.67139307
0.43	0.66798059
0.44	0.66467734
0.45	0.66147943
0.46	0.65838315
0.47	0.65538498
0.48	0.65248168
0.49	0.64966988
0.5	0.64694641
0.51	0.64430816
0.52	0.6417521
0.53	0.63927519
0.54	0.63687458
0.55	0.63454734
0.56	0.63229087
0.57	0.63010231
0.58	0.6279792
0.59	0.62591893
0.6	0.62391904
0.61	0.62197732
0.62	0.62009143
0.63	0.61825934
0.64	0.61647883
0.65	0.61473269
0.66	0.61305332
0.67	0.61141936
0.68	0.60982925
0.69	0.60828138
0.7	0.60677424
0.71	0.60530635
0.72	0.60387632
0.73	0.60248196
0.74	0.60112375
0.75	0.59979951
0.76	0.59850461
0.77	0.59724526
0.78	0.59601647
0.79	0.5948172
0.8	0.59364646
0.81	0.59250329
0.82	0.59138679
0.83	0.59029607
0.84	0.58923029
0.85	0.58818865
0.86	0.58717037
0.87	0.58617471
0.88	0.58519963
0.89	0.58424741
0.9	0.58331572
0.91	0.58240389
0.92	0.58150812
0.93	0.58063509
0.94	0.57978003
0.95	0.57894242
0.96	0.57812179
0.97	0.57731766
0.98	0.57651748
0.99	0.57574953
1.	0.57494127

==> results/2-5-1.dat <==
0.01	0.9899509
0.02	0.97981143
0.03	0.96959126
0.04	0.95930453
0.05	0.94896811
0.06	0.93860222
0.07	0.92823069
0.08	0.91788093
0.09	0.90758367
0.1	0.8973722
0.11	0.88728141
0.12	0.87734645
0.13	0.86760117
0.14	0.85807664
0.15	0.84879984
0.16	0.83979273
0.17	0.83107189
0.18	0.82264844
0.19	0.81452845
0.2	0.80671355
0.21	0.7992016
0.22	0.7919875
0.23	0.78506386
0.24	0.77842163
0.25	0.77205057
0.26	0.76593987
0.27	0.7600782
0.28	0.75445419
0.29	0.74905655
0.3	0.74387421
0.31	0.73889646
0.32	0.73411295
0.33	0.72951382
0.34	0.72508963
0.35	0.72083144
0.36	0.71673075
0.37	0.71277957
0.38	0.70897031
0.39	0.70529585
0.4	0.70174947
0.41	0.69832483
0.42	0.69501599
0.43	0.69181734
0.44	0.68872359
0.45	0.68572978
0.46	0.68283122
0.47	0.68002352
0.48	0.67730251
0.49	0.67466429
0.5	0.67210518
0.51	0.66962167
0.52	0.66721049
0.53	0.66486854
0.54	0.66259288
0.55	0.66038073
0.56	0.65822947
0.57	0.65613661
0.58	0.65409981
0.59	0.65211684
0.6	0.65018556
0.61	0.64830399
0.62	0.64647021
0.63	0.64468241
0.64	0.64293887
0.65	0.64123796
0.66	0.63957812
0.67	0.63795786
0.68	0.63637577
0.69	0.63483051
0.7	0.6333208
0.71	0.6318454
0.72	0.63040314
0.73	0.62899292
0.74	0.62761366
0.75	0.62626435
0.76	0.624944
0.77	0.62365169
0.78	0.62238652
0.79	0.62114762
0.8	0.61993419
0.81	0.61874544
0.82	0.61758061
0.83	0.61643897
0.84	0.61531984
0.85	0.61422254
0.86	0.61314643
0.87	0.6120909
0.88	0.61105535
0.89	0.61003923
0.9	0.60904196
0.91	0.60806304
0.92	0.60710195
0.93	0.6061582
0.94	0.60523132
0.95	0.60432086
0.96	0.60342638
0.97	0.60254745
0.98	0.60168367
0.99	0.60083465
1.	0.59999999

==> results/2-5-2.dat <==
0.01	0.99858503
0.02	0.99914083
0.03	0.99819264
0.04	0.99698135
0.05	0.99555129
0.06	0.99393889
0.07	0.99217208
0.08	0.99027592
0.09	0.98827264
0.1	0.98618118
0.11	0.98402116
0.12	0.98184373
0.13	0.98014626
0.14	0.97841635
0.15	0.9766525
0.16	0.97485352
0.17	0.97301823
0.18	0.97114519
0.19	0.96923326
0.2	0.96728067
0.21	0.96528588
0.22	0.96324719
0.23	0.96116279
0.24	0.95903079
0.25	0.95684897
0.26	0.95461512
0.27	0.95232681
0.28	0.94998142
0.29	0.94757612
0.3	0.94510783
0.31	0.94257317
0.32	0.93996859
0.33	0.93729005
0.34	0.93453329
0.35	0.93169361
0.36	0.92876575
0.37	0.92574421
0.38	0.92262282
0.39	0.91939494
0.4	0.91605347
0.41	0.91259083
0.42	0.90899909
0.43	0.90527029
0.44	0.90139675
0.45	0.89737177
0.46	0.89319055
0.47	0.88885146
0.48	0.8843576
0.49	0.87971822
0.5	0.87494954
0.51	0.87007444
0.52	0.86512063
0.53	0.86011795
0.54	0.85509548
0.55	0.85007941
0.56	0.84509194
0.57	0.84015107
0.58	0.83527083
0.59	0.83046183
0.6	0.82573188
0.61	0.82108653
0.62	0.81652952
0.63	0.81206319
0.64	0.80768879
0.65	0.80340674
0.66	0.79921681
0.67	0.79511826
0.68	0.79110998
0.69	0.7871906
0.7	0.7833585
0.71	0.77961195
0.72	0.7759491
0.73	0.77236802
0.74	0.76886676
0.75	0.76544333
0.76	0.76209576
0.77	0.75882208
0.78	0.75562034
0.79	0.75248863
0.8	0.74942508
0.81	0.74642784
0.82	0.74349512
0.83	0.74062519
0.84	0.73781636
0.85	0.73506697
0.86	0.73237545
0.87	0.72974025
0.88	0.72715988
0.89	0.72463292
0.9	0.72215799
0.91	0.71973372
0.92	0.71735885
0.93	0.71503214
0.94	0.7127524
0.95	0.7105185
0.96	0.70832934
0.97	0.70618388
0.98	0.70408112
0.99	0.70202013
1.	0.69999797

==> results/2-5-3.dat <==
0.01	0.99999984
0.02	1.
0.03	0.99999997
0.04	0.99999998
0.05	0.99999997
0.06	0.99999992
0.07	0.99999991
0.08	0.99999996
0.09	1.
0.1	1.
0.11	0.99999999
0.12	0.99999999
0.13	0.99999998
0.14	1.
0.15	0.99999995
0.16	0.99999999
0.17	0.99999999
0.18	0.99999992
0.19	0.99999993
0.2	0.99999995
0.21	0.99999995
0.22	0.99999999
0.23	0.99999999
0.24	0.99999999
0.25	0.99999999
0.26	0.99999999
0.27	0.99999999
0.28	0.99999999
0.29	0.99999999
0.3	1.
0.31	1.
0.32	1.
0.33	1.
0.34	0.99999999
0.35	0.99999999
0.36	1.
0.37	1.
0.38	0.99999997
0.39	0.99999997
0.4	0.99999998
0.41	1.
0.42	1.
0.43	1.
0.44	1.
0.45	0.99999999
0.46	0.99999999
0.47	1.
0.48	0.99999713
0.49	0.99796589
0.5	0.99533363
0.51	0.99284079
0.52	0.99047855
0.53	0.98823866
0.54	0.98611358
0.55	0.98409354
0.56	0.98166272
0.57	0.97856039
0.58	0.97493374
0.59	0.97090305
0.6	0.96656543
0.61	0.96199871
0.62	0.95726509
0.63	0.95241415
0.64	0.9469292
0.65	0.94273315
0.66	0.93844112
0.67	0.9340748
0.68	0.92965326
0.69	0.92519291
0.7	0.92070784
0.71	0.91621016
0.72	0.91171018
0.73	0.90721667
0.74	0.90273708
0.75	0.89827771
0.76	0.89384382
0.77	0.88943992
0.78	0.88506969
0.79	0.88073621
0.8	0.87644204
0.81	0.87218924
0.82	0.86797948
0.83	0.86381406
0.84	0.85969399
0.85	0.85562002
0.86	0.85159264
0.87	0.84761217
0.88	0.84367873
0.89	0.83979228
0.9	0.83595266
0.91	0.83215955
0.92	0.82841253
0.93	0.82471107
0.94	0.82105452
0.95	0.81744208
0.96	0.81387284
0.97	0.81034568
0.98	0.80685924
0.99	0.80341165
1.	0.79999998

==> results/2-5-4.dat <==
0.01	0.99999989
0.02	0.99999996
0.03	0.99999992
0.04	0.99999992
0.05	0.99999993
0.06	0.99999995
0.07	0.99999999
0.08	0.99999999
0.09	1.
0.1	0.99999987
0.11	0.99999998
0.12	0.99999995
0.13	0.99999994
0.14	0.99999997
0.15	0.99999999
0.16	0.99999999
0.17	0.99999999
0.18	0.99999999
0.19	0.99999999
0.2	0.99999999
0.21	0.99999997
0.22	0.99999997
0.23	0.99999997
0.24	0.99999999
0.25	1.
0.26	0.99999998
0.27	1.
0.28	0.99999999
0.29	0.99999999
0.3	1.
0.31	0.99999999
0.32	1.
0.33	1.
0.34	1.
0.35	0.99999999
0.36	1.
0.37	1.
0.38	1.
0.39	1.
0.4	0.99999999
0.41	1.
0.42	1.
0.43	1.
0.44	1.
0.45	0.99999998
0.46	0.99999999
0.47	0.99999999
0.48	0.99999999
0.49	0.99999999
0.5	1.
0.51	1.
0.52	1.
0.53	0.99999999
0.54	1.
0.55	1.
0.56	0.99999999
0.57	0.99999998
0.58	1.
0.59	0.99999999
0.6	0.99999999
0.61	0.99999998
0.62	0.99999999
0.63	0.99999998
0.64	0.99999997
0.65	0.99999998
0.66	0.99999999
0.67	0.99999998
0.68	1.
0.69	0.99999999
0.7	0.99999997
0.71	0.99999998
0.72	1.
0.73	0.99999998
0.74	0.99999999
0.75	0.99999999
0.76	0.99999998
0.77	1.
0.78	0.99999999
0.79	1.
0.8	1.
0.81	1.
0.82	1.
0.83	0.99999998
0.84	1.
0.85	0.99999998
0.86	1.
0.87	1.
0.88	1.
0.89	0.99999999
0.9	0.99999999
0.91	1.
0.92	0.99999999
0.93	0.99999999
0.94	0.99999999
0.95	1.
0.96	1.
0.97	0.99999999
0.98	1.
0.99	1.
1.	1.

==> results/2-50-1.dat <==
0.01	0.88002198
0.02	0.78361228
0.03	0.72111287
0.04	0.68059919
0.05	0.65263741
0.06	0.63223653
0.07	0.61669905
0.08	0.60446678
0.09	0.59458195
0.1	0.58642453
0.11	0.57957563
0.12	0.57374203
0.13	0.56871231
0.14	0.56433012
0.15	0.56047734
0.16	0.55706303
0.17	0.55401602
0.18	0.5512798
0.19	0.54880891
0.2	0.5465664
0.21	0.54452186
0.22	0.54265014
0.23	0.5409301
0.24	0.53934396
0.25	0.53787663
0.26	0.5365152
0.27	0.53524857
0.28	0.53406715
0.29	0.53296259
0.3	0.53192762
0.31	0.53095584
0.32	0.53004162
0.33	0.52917999
0.34	0.52836652
0.35	0.52759728
0.36	0.52686874
0.37	0.52617777
0.38	0.52552151
0.39	0.52489741
0.4	0.52430317
0.41	0.52373668
0.42	0.52319604
0.43	0.52267952
0.44	0.52218554
0.45	0.52171265
0.46	0.52125954
0.47	0.52082497
0.48	0.52040783
0.49	0.52000711
0.5	0.51962183
0.51	0.51925113
0.52	0.5188942
0.53	0.51855027
0.54	0.51821866
0.55	0.51789871
0.56	0.51758981
0.57	0.5172914
0.58	0.51700296
0.59	0.516724
0.6	0.51645405
0.61	0.51619268
0.62	0.5159395
0.63	0.51569411
0.64	0.51545618
0.65	0.51522535
0.66	0.51500133
0.67	0.5147838
0.68	0.5145725
0.69	0.51436716
0.7	0.51416753
0.71	0.51397338
0.72	0.51378448
0.73	0.51360062
0.74	0.5134216
0.75	0.51324724
0.76	0.51307735
0.77	0.51291177
0.78	0.51275033
0.79	0.51259288
0.8	0.51243928
0.81	0.51228937
0.82	0.51214304
0.83	0.51200016
0.84	0.5118606
0.85	0.51172425
0.86	0.511591
0.87	0.51146075
0.88	0.5113334
0.89	0.51120884
0.9	0.511087
0.91	0.51096777
0.92	0.51085109
0.93	0.51073686
0.94	0.51062501
0.95	0.51051547
0.96	0.51040817
0.97	0.51030303
0.98	0.5102
0.99	0.51009901
1.	0.51

==> results/2-50-2.dat <==
0.01	0.94228986
0.02	0.88592059
0.03	0.83463758
0.04	0.79148158
0.05	0.75667526
0.06	0.72878372
0.07	0.70620363
0.08	0.68764708
0.09	0.67216284
0.1	0.65905979
0.11	0.64783255
0.12	0.63810638
0.13	0.62959883
0.14	0.62209365
0.15	0.61542269
0.16	0.60945335
0.17	0.60407975
0.18	0.59921631
0.19	0.59479314
0.2	0.59075258
0.21	0.58704668
0.22	0.5836352
0.23	0.58048412
0.24	0.5775645
0.25	0.57485153
0.26	0.57232393
0.27	0.56996311
0.28	0.56775309
0.29	0.56567966
0.3	0.56373049
0.31	0.56189468
0.32	0.56016254
0.33	0.55852547
0.34	0.55697582
0.35	0.55550673
0.36	0.55411203
0.37	0.55278619
0.38	0.55152419
0.39	0.54936952
0.4	0.54827958
0.41	0.54724159
0.42	0.54625269
0.43	0.54531051
0.44	0.54441323
0.45	0.54355983
0.46	0.54275064
0.47	0.54198911
0.48	0.54128986
0.49	0.54078897
0.5	0.53999994
0.51	0.53921558
0.52	0.53846126
0.53	0.53773582
0.54	0.5370365
0.55	0.5363636
0.56	0.53571426
0.57	0.53508767
0.58	0.53448271
0.59	0.53389827
0.6	0.5333333
0.61	0.53278687
0.62	0.53225803
0.63	0.531746
0.64	0.53124986
0.65	0.53076919
0.66	0.530303
0.67	0.52985074
0.68	0.52941173
0.69	0.52898549
0.7	0.52857142
0.71	0.52816894
0.72	0.52777777
0.73	0.52739724
0.74	0.527027
0.75	0.52666665
0.76	0.52631577
0.77	0.52597399
0.78	0.52564101
0.79	0.52531644
0.8	0.52499997
0.81	0.52469134
0.82	0.52439022
0.83	0.52409608
0.84	0.5238095
0.85	0.5235294
0.86	0.5232558
0.87	0.52298849
0.88	0.52272724
0.89	0.52247188
0.9	0.52222219
0.91	0.521978
0.92	0.52173911
0.93	0.52150536
0.94	0.52127658
0.95	0.52105261
0.96	0.52083332
0.97	0.52061852
0.98	0.52040815
0.99	0.52020201
1.	0.51999159

==> results/2-50-3.dat <==
0.01	0.9635934
0.02	0.92670803
0.03	0.89175292
0.04	0.85788254
0.05	0.82691091
0.06	0.79942693
0.07	0.77544814
0.08	0.75464977
0.09	0.73659173
0.1	0.72084292
0.11	0.70702596
0.12	0.69482587
0.13	0.6839848
0.14	0.67429282
0.15	0.66557877
0.16	0.65770264
0.17	0.65054929
0.18	0.64402326
0.19	0.63804501
0.2	0.6325475
0.21	0.6274743
0.22	0.62277736
0.23	0.61841554
0.24	0.61435343
0.25	0.61056043
0.26	0.60700989
0.27	0.60367857
0.28	0.60054605
0.29	0.59759434
0.3	0.59480752
0.31	0.59217146
0.32	0.58967362
0.33	0.58730271
0.34	0.58504869
0.35	0.58290253
0.36	0.5808561
0.37	0.57890209
0.38	0.57703387
0.39	0.57524562
0.4	0.57353194
0.41	0.571888
0.42	0.57030955
0.43	0.56879232
0.44	0.56733351
0.45	0.56592932
0.46	0.56457706
0.47	0.56327409
0.48	0.56201798
0.49	0.56080651
0.5	0.55963762
0.51	0.55850937
0.52	0.55741993
0.53	0.55636759
0.54	0.5553507
0.55	0.55436772
0.56	0.55341717
0.57	0.55249766
0.58	0.55160783
0.59	0.55074641
0.6	0.54991219
0.61	0.549104
0.62	0.54832073
0.63	0.54756133
0.64	0.5468248
0.65	0.54611019
0.66	0.54541658
0.67	0.54474311
0.68	0.54408896
0.69	0.54345333
0.7	0.5428355
0.71	0.54223474
0.72	0.54165039
0.73	0.54108179
0.74	0.54052835
0.75	0.53998945
0.76	0.53946459
0.77	0.53895323
0.78	0.53845483
0.79	0.53796895
0.8	0.5374951
0.81	0.53703285
0.82	0.53658185
0.83	0.53614157
0.84	0.53571175
0.85	0.53529206
0.86	0.53488194
0.87	0.53448133
0.88	0.53408971
0.89	0.53370697
0.9	0.53333261
0.91	0.53296648
0.92	0.53260826
0.93	0.53225777
0.94	0.53191467
0.95	0.53157876
0.96	0.53124991
0.97	0.53092778
0.98	0.53061217
0.99	0.53030291
1.	0.52998264

==> results/2-50-4.dat <==
0.01	0.97456557
0.02	0.94881325
0.03	0.92299842
0.04	0.89749459
0.05	0.87276595
0.06	0.84928724
0.07	0.82742653
0.08	0.80737683
0.09	0.78916326
0.1	0.77269716
0.11	0.7578309
0.12	0.74439766
0.13	0.73223212
0.14	0.72118282
0.15	0.71111434
0.16	0.70190827
0.17	0.69346234
0.18	0.68568816
0.19	0.67850911
0.2	0.67185956
0.21	0.66568261
0.22	0.65992893
0.23	0.65455531
0.24	0.64952501
0.25	0.64480458
0.26	0.64036528
0.27	0.63618159
0.28	0.63222333
0.29	0.62848868
0.3	0.62494916
0.31	0.62158924
0.32	0.61839481
0.33	0.61535331
0.34	0.6124531
0.35	0.60968395
0.36	0.60703659
0.37	0.60450269
0.38	0.60207471
0.39	0.59974588
0.4	0.59751011
0.41	0.59536187
0.42	0.59329623
0.43	0.59130868
0.44	0.5893873
0.45	0.58754577
0.46	0.58577121
0.47	0.58406041
0.48	0.58241032
0.49	0.58081812
0.5	0.57928117
0.51	0.57779694
0.52	0.5763631
0.53	0.57497739
0.54	0.57363771
0.55	0.57234203
0.56	0.57108845
0.57	0.56987515
0.58	0.56870033
0.59	0.56756251
0.6	0.56646004
0.61	0.56539148
0.62	0.56435525
0.63	0.56335014
0.64	0.56237489
0.65	0.56142822
0.66	0.56050898
0.67	0.55961606
0.68	0.55874841
0.69	0.55790502
0.7	0.55708494
0.71	0.55628727
0.72	0.5555111
0.73	0.55475558
0.74	0.55402014
0.75	0.55330377
0.76	0.55260593
0.77	0.55192584
0.78	0.55126285
0.79	0.55061638
0.8	0.54998582
0.81	0.5493706
0.82	0.54877018
0.83	0.54818407
0.84	0.5476117
0.85	0.54705271
0.86	0.54650657
0.87	0.54597281
0.88	0.54545116
0.89	0.54494111
0.9	0.54444219
0.91	0.54395438
0.92	0.54347699
0.93	0.54300982
0.94	0.54255255
0.95	0.54210482
0.96	0.54166638
0.97	0.54123695
0.98	0.54081626
0.99	0.54040401
1.	0.53996872

==> results/2-50-5.dat <==
0.01	0.98098777
0.02	0.96167424
0.03	0.94215646
0.04	0.92258247
0.05	0.90312458
0.06	0.88401291
0.07	0.86548486
0.08	0.84775508
0.09	0.83098423
0.1	0.81526456
0.11	0.80062438
0.12	0.78704334
0.13	0.7744699
0.14	0.76283534
0.15	0.75206445
0.16	0.74208163
0.17	0.73281441
0.18	0.72402169
0.19	0.71597418
0.2	0.70866327
0.21	0.7016444
0.22	0.69506217
0.23	0.68888113
0.24	0.68306254
0.25	0.67757498
0.26	0.67238989
0.27	0.66748207
0.28	0.66282898
0.29	0.65841028
0.3	0.65420773
0.31	0.65020493
0.32	0.64638709
0.33	0.6427409
0.34	0.63925431
0.35	0.63591647
0.36	0.63271758
0.37	0.62964877
0.38	0.62670206
0.39	0.62387023
0.4	0.62114674
0.41	0.61852571
0.42	0.61600178
0.43	0.61357007
0.44	0.61122631
0.45	0.60896602
0.46	0.60678557
0.47	0.6046814
0.48	0.60265018
0.49	0.6006887
0.5	0.59879396
0.51	0.59696302
0.52	0.59519335
0.53	0.59348212
0.54	0.59182274
0.55	0.59022342
0.56	0.58867507
0.57	0.58717557
0.58	0.58572284
0.59	0.58431493
0.6	0.58295001
0.61	0.58162628
0.62	0.58034208
0.63	0.57909578
0.64	0.57788587
0.65	0.57671089
0.66	0.57556944
0.67	0.57446021
0.68	0.57338189
0.69	0.57233341
0.7	0.5713134
0.71	0.57032106
0.72	0.56935513
0.73	0.56841469
0.74	0.56749878
0.75	0.56660649
0.76	0.56573696
0.77	0.56488937
0.78	0.56406292
0.79	0.56325686
0.8	0.56247047
0.81	0.56170304
0.82	0.56095398
0.83	0.5602226
0.84	0.55950833
0.85	0.55881056
0.86	0.55812877
0.87	0.55746241
0.88	0.55681098
0.89	0.55617398
0.9	0.55555096
0.91	0.5549415
0.92	0.55434515
0.93	0.55376148
0.94	0.5531901
0.95	0.55263064
0.96	0.55208276
0.97	0.55154607
0.98	0.55102025
0.99	0.550505
1.	0.54995329

==> results/2-50-6.dat <==
0.01	0.98523277
0.02	0.97020745
0.03	0.95496464
0.04	0.93956328
0.05	0.92408271
0.06	0.90862404
0.07	0.89330673
0.08	0.8782603
0.09	0.86361178
0.1	0.84947257
0.11	0.83591955
0.12	0.82302329
0.13	0.81080398
0.14	0.79928014
0.15	0.78840743
0.16	0.77817247
0.17	0.76854142
0.18	0.75947699
0.19	0.75094393
0.2	0.74290208
0.21	0.73531446
0.22	0.72814636
0.23	0.72136588
0.24	0.71494339
0.25	0.70885167
0.26	0.70306577
0.27	0.69756292
0.28	0.69232233
0.29	0.68732506
0.3	0.68255391
0.31	0.6779931
0.32	0.67362835
0.33	0.6694467
0.34	0.66543639
0.35	0.66158658
0.36	0.6578875
0.37	0.65433046
0.38	0.65090725
0.39	0.64761075
0.4	0.64443431
0.41	0.64137195
0.42	0.63841822
0.43	0.63556813
0.44	0.63281708
0.45	0.63016082
0.46	0.62759535
0.47	0.62511691
0.48	0.62272193
0.49	0.620407
0.5	0.61816887
0.51	0.6160044
0.52	0.61391058
0.53	0.61188452
0.54	0.60992343
0.55	0.60802464
0.56	0.60618558
0.57	0.60440381
0.58	0.60267698
0.59	0.6010028
0.6	0.5993736
0.61	0.59780068
0.62	0.59627373
0.63	0.59479118
0.64	0.59335119
0.65	0.59195211
0.66	0.59059234
0.67	0.58927038
0.68	0.58798476
0.69	0.58673412
0.7	0.58551714
0.71	0.58433255
0.72	0.58317916
0.73	0.58205583
0.74	0.58096144
0.75	0.57989493
0.76	0.57885535
0.77	0.57784174
0.78	0.57685315
0.79	0.57588872
0.8	0.57494761
0.81	0.57402901
0.82	0.57313217
0.83	0.57225634
0.84	0.57140082
0.85	0.57056492
0.86	0.56974803
0.87	0.56894952
0.88	0.56816878
0.89	0.56740524
0.9	0.56665837
0.91	0.56592763
0.92	0.56521251
0.93	0.56451255
0.94	0.56382726
0.95	0.56315621
0.96	0.56249895
0.97	0.56185507
0.98	0.56122421
0.99	0.56060598
1.	0.55993488

==> results/2-6-1.dat <==
0.01	0.98743998
0.02	0.97477248
0.03	0.96201926
0.04	0.94920887
0.05	0.93637648
0.06	0.92356482
0.07	0.9108238
0.08	0.89820973
0.09	0.88578294
0.1	0.87360474
0.11	0.86173342
0.12	0.85022071
0.13	0.83910858
0.14	0.82842764
0.15	0.81819684
0.16	0.8084244
0.17	0.7991094
0.18	0.79024374
0.19	0.78181401
0.2	0.77380314
0.21	0.76619185
0.22	0.75895962
0.23	0.75208556
0.24	0.74554893
0.25	0.73932953
0.26	0.73340805
0.27	0.72776602
0.28	0.72238606
0.29	0.71725185
0.3	0.71234812
0.31	0.70766063
0.32	0.70317609
0.33	0.69888225
0.34	0.69476761
0.35	0.69082154
0.36	0.68703417
0.37	0.68339633
0.38	0.67989951
0.39	0.67653578
0.4	0.67329779
0.41	0.67017868
0.42	0.66717208
0.43	0.66427204
0.44	0.66147301
0.45	0.65876982
0.46	0.65615763
0.47	0.65363192
0.48	0.65118846
0.49	0.64882328
0.5	0.64653268
0.51	0.64431315
0.52	0.64216142
0.53	0.6400744
0.54	0.63804922
0.55	0.63608314
0.56	0.63417359
0.57	0.63231814
0.58	0.63051451
0.59	0.62876053
0.6	0.62705416
0.61	0.62539348
0.62	0.62377666
0.63	0.62220195
0.64	0.62066772
0.65	0.61917241
0.66	0.61771455
0.67	0.61629272
0.68	0.61490559
0.69	0.6135519
0.7	0.61223043
0.71	0.61094004
0.72	0.60967963
0.73	0.60844814
0.74	0.6072446
0.75	0.60606804
0.76	0.60491756
0.77	0.60379228
0.78	0.60269139
0.79	0.60161408
0.8	0.6005596
0.81	0.59952722
0.82	0.59851624
0.83	0.597526
0.84	0.59655586
0.85	0.59560521
0.86	0.59467345
0.87	0.59376003
0.88	0.5928644
0.89	0.59198603
0.9	0.59112444
0.91	0.59027913
0.92	0.58944965
0.93	0.58863554
0.94	0.58783639
0.95	0.58705177
0.96	0.58628129
0.97	0.58552457
0.98	0.58478124
0.99	0.58405094
1.	0.58333333

==> results/2-6-2.dat <==
0.01	0.99900491
0.02	0.99660526
0.03	0.99335304
0.04	0.98956682
0.05	0.98647504
0.06	0.98365309
0.07	0.98079192
0.08	0.97789145
0.09	0.97495211
0.1	0.97197404
0.11	0.96895789
0.12	0.96590449
0.13	0.96281446
0.14	0.95968902
0.15	0.95652944
0.16	0.95333743
0.17	0.95011478
0.18	0.94686363
0.19	0.94358643
0.2	0.94028592
0.21	0.93696517
0.22	0.93362746
0.23	0.93027661
0.24	0.92691643
0.25	0.92355109
0.26	0.92018497
0.27	0.9168226
0.28	0.91346861
0.29	0.91012767
0.3	0.90680439
0.31	0.9035033
0.32	0.90022877
0.33	0.89698492
0.34	0.8937756
0.35	0.89060431
0.36	0.88747422
0.37	0.8843881
0.38	0.88134831
0.39	0.87835689
0.4	0.87541542
0.41	0.87252518
0.42	0.86968707
0.43	0.86690169
0.44	0.86416944
0.45	0.86149033
0.46	0.85886426
0.47	0.85460991
0.48	0.84722222
0.49	0.84013605
0.5	0.83333333
0.51	0.82679738
0.52	0.82051282
0.53	0.81446541
0.54	0.80864197
0.55	0.8030303
0.56	0.79761904
0.57	0.79239765
0.58	0.78735632
0.59	0.78248588
0.6	0.77777778
0.61	0.77322404
0.62	0.7688172
0.63	0.76455026
0.64	0.76041667
0.65	0.75641025
0.66	0.75252525
0.67	0.74875622
0.68	0.74509804
0.69	0.74154589
0.7	0.73809524
0.71	0.73474178
0.72	0.73148148
0.73	0.7283105
0.74	0.72522522
0.75	0.72222222
0.76	0.71929824
0.77	0.71645021
0.78	0.71367521
0.79	0.71097046
0.8	0.70833333
0.81	0.70576131
0.82	0.70325203
0.83	0.7008032
0.84	0.69841269
0.85	0.69607842
0.86	0.69379844
0.87	0.69157086
0.88	0.68939394
0.89	0.6872659
0.9	0.68518518
0.91	0.68315018
0.92	0.68115942
0.93	0.67921147
0.94	0.67730496
0.95	0.67543859
0.96	0.67361111
0.97	0.6718213
0.98	0.67006801
0.99	0.66835015
1.	0.66666398

==> results/2-6-3.dat <==
0.01	0.99999992
0.02	0.9999999
0.03	0.99999998
0.04	0.99999998
0.05	0.99999999
0.06	0.99999998
0.07	0.99999999
0.08	0.99999999
0.09	1.
0.1	1.
0.11	0.99999999
0.12	0.99999999
0.13	1.
0.14	0.99999998
0.15	0.99999999
0.16	1.
0.17	0.99999998
0.18	1.
0.19	1.
0.2	0.99999998
0.21	0.99999999
0.22	1.
0.23	1.
0.24	0.99999999
0.25	1.
0.26	1.
0.27	0.99999999
0.28	0.99999999
0.29	1.
0.3	0.99999999
0.31	0.99999998
0.32	1.
0.33	1.
0.34	1.
0.35	1.
0.36	0.99999999
0.37	1.
0.38	1.
0.39	0.99984008
0.4	0.99854449
0.41	0.99615756
0.42	0.99288845
0.43	0.98890588
0.44	0.98434722
0.45	0.97932492
0.46	0.97393161
0.47	0.96824392
0.48	0.96232561
0.49	0.95660252
0.5	0.95148758
0.51	0.94706274
0.52	0.94342483
0.53	0.94038271
0.54	0.93722936
0.55	0.932372
0.56	0.92650003
0.57	0.92013988
0.58	0.91381956
0.59	0.90770726
0.6	0.90179284
0.61	0.89606692
0.62	0.89052076
0.63	0.88514624
0.64	0.8799358
0.65	0.87488227
0.66	0.86997865
0.67	0.86521794
0.68	0.86059235
0.69	0.85606668
0.7	0.85160868
0.71	0.84722113
0.72	0.84290608
0.73	0.8386649
0.74	0.83449843
0.75	0.83040703
0.76	0.82639071
0.77	0.82244921
0.78	0.81858191
0.79	0.81478809
0.8	0.81106684
0.81	0.8074171
0.82	0.80383779
0.83	0.80032765
0.84	0.79688543
0.85	0.79350984
0.86	0.79019955
0.87	0.78695323
0.88	0.78376955
0.89	0.78064715
0.9	0.77758479
0.91	0.77458114
0.92	0.77163494
0.93	0.76874499
0.94	0.7659101
0.95	0.76312914
0.96	0.76040107
0.97	0.7577249
0.98	0.75509974
0.99	0.75252493
1.	0.75

==> results/2-6-4.dat <==
0.01	0.99999997
0.02	0.99999993
0.03	0.99999999
0.04	0.99999993
0.05	0.99999995
0.06	0.99999999
0.07	1.
0.08	1.
0.09	1.
0.1	1.
0.11	0.99999999
0.12	0.99999999
0.13	0.99999999
0.14	0.99999998
0.15	0.99999999
0.16	1.
0.17	1.
0.18	1.
0.19	0.99999999
0.2	0.99999999
0.21	0.99999996
0.22	1.
0.23	0.99999996
0.24	0.99999999
0.25	0.99999999
0.26	0.99999998
0.27	0.99999999
0.28	0.99999999
0.29	0.99999999
0.3	1.
0.31	1.
0.32	0.99999999
0.33	1.
0.34	1.
0.35	0.99999999
0.36	1.
0.37	1.
0.38	1.
0.39	1.
0.4	1.
0.41	0.99999999
0.42	0.99999997
0.43	0.99999993
0.44	1.
0.45	0.99999997
0.46	0.99999998
0.47	1.
0.48	1.
0.49	1.
0.5	0.99999999
0.51	1.
0.52	1.
0.53	1.
0.54	0.99999999
0.55	1.
0.56	0.99999999
0.57	0.99999999
0.58	1.
0.59	0.99999998
0.6	0.99999999
0.61	1.
0.62	0.99999999
0.63	0.99999999
0.64	0.99999882
0.65	0.99966295
0.66	0.99868907
0.67	0.99710681
0.68	0.9949523
0.69	0.99227146
0.7	0.98911721
0.71	0.98554496
0.72	0.98160876
0.73	0.9773592
0.74	0.97284211
0.75	0.96809858
0.76	0.96433582
0.77	0.96002593
0.78	0.95575307
0.79	0.9515263
0.8	0.94735263
0.81	0.9432371
0.82	0.93918366
0.83	0.9363239
0.84	0.93305117
0.85	0.92975999
0.86	0.9264479
0.87	0.92311304
0.88	0.91975393
0.89	0.91636922
0.9	0.91295755
0.91	0.90951708
0.92	0.90604529
0.93	0.90253835
0.94	0.89899035
0.95	0.89539192
0.96	0.89172758
0.97	0.88796966
0.98	0.88406188
0.99	0.88009181
1.	0.87621389

==> results/2-6-5.dat <==
0.01	0.9999997
0.02	0.99999985
0.03	0.99999961
0.04	0.99999998
0.05	0.99999999
0.06	0.99999999
0.07	0.99999999
0.08	0.99999999
0.09	0.99999999
0.1	0.99999994
0.11	0.99999994
0.12	0.99999995
0.13	0.99999998
0.14	1.
0.15	1.
0.16	0.99999999
0.17	1.
0.18	1.
0.19	1.
0.2	1.
0.21	1.
0.22	0.99999996
0.23	1.
0.24	0.99999999
0.25	0.99999999
0.26	0.99999999
0.27	0.99999998
0.28	0.99999999
0.29	0.99999999
0.3	1.
0.31	1.
0.32	0.99999999
0.33	0.99999999
0.34	0.99999999
0.35	0.99999999
0.36	1.
0.37	1.
0.38	1.
0.39	0.99999999
0.4	1.
0.41	0.99999999
0.42	0.99999999
0.43	0.99999999
0.44	0.99999999
0.45	0.99999999
0.46	1.
0.47	1.
0.48	1.
0.49	1.
0.5	1.
0.51	0.99999999
0.52	0.99999999
0.53	0.99999998
0.54	1.
0.55	1.
0.56	1.
0.57	1.
0.58	1.
0.59	1.
0.6	1.
0.61	1.
0.62	0.99999998
0.63	0.99999998
0.64	1.
0.65	1.
0.66	1.
0.67	1.
0.68	0.99999999
0.69	0.99999999
0.7	0.99999999
0.71	0.99999998
0.72	1.
0.73	1.
0.74	1.
0.75	1.
0.76	1.
0.77	1.
0.78	1.
0.79	0.99999999
0.8	1.
0.81	0.99999999
0.82	0.99999999
0.83	0.99999999
0.84	0.99999999
0.85	0.99999998
0.86	1.
0.87	1.
0.88	1.
0.89	1.
0.9	0.99999999
0.91	1.
0.92	1.
0.93	1.
0.94	1.
0.95	1.
0.96	0.99999999
0.97	1.
0.98	0.99999998
0.99	1.
1.	1.

==> results/2-7-1.dat <==
0.01	0.98492946
0.02	0.96973896
0.03	0.95446795
0.04	0.93916804
0.05	0.92390455
0.06	0.90875575
0.07	0.89381191
0.08	0.87917016
0.09	0.86492704
0.1	0.85117008
0.11	0.83797048
0.12	0.82537837
0.13	0.8134219
0.14	0.80210931
0.15	0.79143276
0.16	0.78137262
0.17	0.77190145
0.18	0.76298721
0.19	0.75459574
0.2	0.74669243
0.21	0.73924338
0.22	0.7322161
0.23	0.72557996
0.24	0.71930631
0.25	0.71336857
0.26	0.70774232
0.27	0.70240498
0.28	0.69733585
0.29	0.692516
0.3	0.68792805
0.31	0.68355608
0.32	0.67938552
0.33	0.675403
0.34	0.67159626
0.35	0.66795403
0.36	0.66446597
0.37	0.66112253
0.38	0.65791494
0.39	0.6548351
0.4	0.65187553
0.41	0.64902931
0.42	0.64629004
0.43	0.64365178
0.44	0.64110902
0.45	0.63865664
0.46	0.63628988
0.47	0.63400428
0.48	0.63179575
0.49	0.6296604
0.5	0.62759463
0.51	0.62559506
0.52	0.62365853
0.53	0.62178207
0.54	0.61996292
0.55	0.61819844
0.56	0.61648621
0.57	0.61482392
0.58	0.61320936
0.59	0.6116405
0.6	0.61011541
0.61	0.60863226
0.62	0.60718933
0.63	0.60578498
0.64	0.60441767
0.65	0.60308593
0.66	0.60178839
0.67	0.60052373
0.68	0.59929069
0.69	0.5980881
0.7	0.59691482
0.71	0.59576979
0.72	0.59465199
0.73	0.59356045
0.74	0.59249423
0.75	0.59145247
0.76	0.59043432
0.77	0.58943897
0.78	0.58846567
0.79	0.58751368
0.8	0.58658229
0.81	0.58567085
0.82	0.5847787
0.83	0.58390524
0.84	0.58304988
0.85	0.58221206
0.86	0.58139124
0.87	0.58058689
0.88	0.57979853
0.89	0.57902568
0.9	0.57826787
0.91	0.57752467
0.92	0.57679566
0.93	0.57608043
0.94	0.57537858
0.95	0.57468975
0.96	0.57401357
0.97	0.57334969
0.98	0.57269778
0.99	0.57205751
1.	0.57142857

==> results/2-7-2.dat <==
0.01	0.99744146
0.02	0.99198956
0.03	0.9882037
0.04	0.9841573
0.05	0.98005393
0.06	0.97589421
0.07	0.97167922
0.08	0.96740995
0.09	0.96308808
0.1	0.9587154
0.11	0.95429423
0.12	0.94982729
0.13	0.94531772
0.14	0.94076909
0.15	0.9361854
0.16	0.93157119
0.17	0.92693124
0.18	0.92227073
0.19	0.91759508
0.2	0.91290991
0.21	0.90822091
0.22	0.90353374
0.23	0.89885395
0.24	0.89418681
0.25	0.88953727
0.26	0.88490976
0.27	0.8803082
0.28	0.87573585
0.29	0.87119526
0.3	0.86668826
0.31	0.86221584
0.32	0.85777822
0.33	0.85337472
0.34	0.84900379
0.35	0.84466298
0.36	0.84034885
0.37	0.83605696
0.38	0.83178176
0.39	0.82751653
0.4	0.82325324
0.41	0.81898247
0.42	0.81469341
0.43	0.81037389
0.44	0.80601099
0.45	0.80159228
0.46	0.7971085
0.47	0.7925578
0.48	0.7879502
0.49	0.78330869
0.5	0.77866436
0.51	0.77404866
0.52	0.76948795
0.53	0.7650018
0.54	0.76060359
0.55	0.75630191
0.56	0.75210179
0.57	0.7480058
0.58	0.7440147
0.59	0.74012806
0.6	0.73634458
0.61	0.73266239
0.62	0.72907922
0.63	0.72559255
0.64	0.72219971
0.65	0.71889792
0.66	0.7156844
0.67	0.71255634
0.68	0.70951097
0.69	0.70654558
0.7	0.70365752
0.71	0.70084418
0.72	0.69810307
0.73	0.69543175
0.74	0.69282788
0.75	0.6902892
0.76	0.68781351
0.77	0.68539872
0.78	0.6830428
0.79	0.68074382
0.8	0.6784999
0.81	0.67630924
0.82	0.67417012
0.83	0.67208088
0.84	0.67003991
0.85	0.6680457
0.86	0.66609675
0.87	0.66419165
0.88	0.66232904
0.89	0.6605076
0.9	0.65872605
0.91	0.65698319
0.92	0.65527784
0.93	0.65360886
0.94	0.65197516
0.95	0.65037569
0.96	0.64880941
0.97	0.64727537
0.98	0.64577259
0.99	0.64430014
1.	0.64285609

==> results/2-7-3.dat <==
0.01	0.99999979
0.02	0.99999983
0.03	0.99999987
0.04	0.99999979
0.05	0.99999982
0.06	0.99999997
0.07	0.99999989
0.08	0.99999985
0.09	1.
0.1	0.99999999
0.11	0.99999999
0.12	0.99999995
0.13	0.99999996
0.14	0.99999996
0.15	0.99999995
0.16	0.99999999
0.17	0.99999999
0.18	0.99999999
0.19	0.99999999
0.2	0.99999996
0.21	0.99999997
0.22	0.99999998
0.23	0.99999995
0.24	1.
0.25	0.99999996
0.26	0.99999994
0.27	0.99999992
0.28	0.99999994
0.29	0.99999998
0.3	0.99999999
0.31	0.99999999
0.32	0.99999998
0.33	0.99999999
0.34	1.
0.35	1.
0.36	1.
0.37	0.99535141
0.38	0.98404173
0.39	0.97335701
0.4	0.96324008
0.41	0.95364747
0.42	0.94454401
0.43	0.9358987
0.44	0.92768391
0.45	0.91987547
0.46	0.91245255
0.47	0.90539774
0.48	0.89933625
0.49	0.89508682
0.5	0.89072761
0.51	0.88627146
0.52	0.88173335
0.53	0.87712982
0.54	0.87247811
0.55	0.86779551
0.56	0.86309862
0.57	0.85840293
0.58	0.85372246
0.59	0.84906962
0.6	0.84445515
0.61	0.83988818
0.62	0.8353763
0.63	0.8309257
0.64	0.82654136
0.65	0.82222711
0.66	0.81798585
0.67	0.81381965
0.68	0.8097299
0.69	0.80571736
0.7	0.80178233
0.71	0.79792469
0.72	0.79414398
0.73	0.79043948
0.74	0.78681027
0.75	0.78325521
0.76	0.77977307
0.77	0.77636253
0.78	0.77302211
0.79	0.76975035
0.8	0.76654572
0.81	0.76340673
0.82	0.76033182
0.83	0.75731943
0.84	0.75436804
0.85	0.75147612
0.86	0.74864217
0.87	0.74586474
0.88	0.74314235
0.89	0.74047361
0.9	0.73785711
0.91	0.73529151
0.92	0.73277551
0.93	0.73030781
0.94	0.72788715
0.95	0.72551234
0.96	0.72318218
0.97	0.72089554
0.98	0.71865129
0.99	0.71644837
1.	0.71428571

==> results/2-7-4.dat <==
0.01	0.99999996
0.02	0.99999981
0.03	0.99999987
0.04	0.99999986
0.05	0.99999982
0.06	0.99999989
0.07	0.99999996
0.08	0.99999996
0.09	0.99999997
0.1	0.99999992
0.11	0.99999998
0.12	0.99999999
0.13	0.99999999
0.14	1.
0.15	0.99999999
0.16	0.99999992
0.17	1.
0.18	0.99999999
0.19	0.99999999
0.2	0.99999999
0.21	0.99999999
0.22	0.99999999
0.23	0.99999999
0.24	0.99999996
0.25	0.99999999
0.26	1.
0.27	0.99999997
0.28	0.99999996
0.29	0.99999995
0.3	0.99999999
0.31	0.99999995
0.32	0.99999998
0.33	0.99999998
0.34	0.99999999
0.35	0.99999997
0.36	0.99999999
0.37	1.
0.38	0.99999984
0.39	0.99999999
0.4	0.99999995
0.41	0.99999802
0.42	0.99996157
0.43	0.99985939
0.44	0.99941777
0.45	0.9994526
0.46	0.99880135
0.47	0.9987861
0.48	0.99836398
0.49	0.99788852
0.5	0.99736482
0.51	0.99646855
0.52	0.99619247
0.53	0.99555063
0.54	0.99461807
0.55	0.99394386
0.56	0.99325153
0.57	0.99254689
0.58	0.99195322
0.59	0.99120768
0.6	0.99046897
0.61	0.98971579
0.62	0.98903044
0.63	0.98836421
0.64	0.98090891
0.65	0.97241891
0.66	0.96419246
0.67	0.95621586
0.68	0.94847803
0.69	0.94096843
0.7	0.93367739
0.71	0.92659571
0.72	0.9197147
0.73	0.91302631
0.74	0.90652279
0.75	0.90019709
0.76	0.89404235
0.77	0.88805219
0.78	0.88222064
0.79	0.876542
0.8	0.87101092
0.81	0.86562238
0.82	0.86037163
0.83	0.85525426
0.84	0.85026594
0.85	0.84540277
0.86	0.84066104
0.87	0.8360373
0.88	0.83152832
0.89	0.82713114
0.9	0.82284303
0.91	0.81866164
0.92	0.8145848
0.93	0.81061081
0.94	0.80673837
0.95	0.80296675
0.96	0.79929604
0.97	0.79572763
0.98	0.79226515
0.99	0.7889172
1.	0.78571329

==> results/2-7-5.dat <==
0.01	0.99999993
0.02	0.99999991
0.03	0.99999994
0.04	0.99999977
0.05	0.99999999
0.06	0.99999979
0.07	0.99999995
0.08	0.99999987
0.09	0.99999998
0.1	0.9999999
0.11	0.99999999
0.12	0.99999999
0.13	0.99999999
0.14	0.99999995
0.15	0.99999999
0.16	0.99999998
0.17	1.
0.18	0.99999999
0.19	0.99999996
0.2	0.99999999
0.21	1.
0.22	0.99999997
0.23	0.99999995
0.24	0.99999998
0.25	0.99999999
0.26	0.99999999
0.27	1.
0.28	1.
0.29	0.99999999
0.3	0.99999999
0.31	0.99999998
0.32	0.99999999
0.33	0.99999999
0.34	0.99999999
0.35	0.99999999
0.36	1.
0.37	0.99999998
0.38	0.99999999
0.39	1.
0.4	1.
0.41	0.99999998
0.42	0.99999999
0.43	1.
0.44	1.
0.45	1.
0.46	1.
0.47	0.99999999
0.48	1.
0.49	1.
0.5	1.
0.51	0.99999999
0.52	0.99999999
0.53	0.99999996
0.54	1.
0.55	0.99999998
0.56	0.99999999
0.57	0.99999999
0.58	1.
0.59	1.
0.6	0.99999999
0.61	1.
0.62	0.99999999
0.63	1.
0.64	1.
0.65	1.
0.66	0.99999997
0.67	1.
0.68	0.99999999
0.69	1.
0.7	1.
0.71	0.99999998
0.72	0.99999998
0.73	1.
0.74	1.
0.75	0.99999998
0.76	0.99999995
0.77	1.
0.78	0.99999994
0.79	0.99999997
0.8	0.99967515
0.81	0.99921016
0.82	0.99999999
0.83	0.99999999
0.84	0.99999999
0.85	1.
0.86	0.99999999
0.87	1.
0.88	1.
0.89	0.99999999
0.9	0.99999999
0.91	1.
0.92	0.99999999
0.93	0.99999998
0.94	1.
0.95	1.
0.96	1.
0.97	0.99999999
0.98	0.99999999
0.99	0.99999998
1.	1.

==> results/2-7-6.dat <==
0.01	0.99999921
0.02	0.99999943
0.03	0.99999969
0.04	0.99999994
0.05	0.99999998
0.06	0.99999998
0.07	0.99999999
0.08	0.99999998
0.09	0.99999981
0.1	0.99999991
0.11	0.99999994
0.12	0.99999996
0.13	0.99999997
0.14	1.
0.15	1.
0.16	1.
0.17	0.99999997
0.18	0.99999997
0.19	0.99999997
0.2	1.
0.21	1.
0.22	1.
0.23	1.
0.24	1.
0.25	1.
0.26	1.
0.27	1.
0.28	0.99999999
0.29	0.99999999
0.3	0.99999999
0.31	0.99999999
0.32	1.
0.33	1.
0.34	1.
0.35	1.
0.36	1.
0.37	1.
0.38	1.
0.39	1.
0.4	1.
0.41	1.
0.42	1.
0.43	1.
0.44	0.99999999
0.45	1.
0.46	1.
0.47	1.
0.48	0.99999999
0.49	0.99999999
0.5	0.99999999
0.51	1.
0.52	1.
0.53	1.
0.54	1.
0.55	1.
0.56	1.
0.57	1.
0.58	1.
0.59	1.
0.6	0.99999999
0.61	0.99999998
0.62	0.99999999
0.63	0.99999998
0.64	0.99999998
0.65	0.99999998
0.66	0.99999999
0.67	1.
0.68	0.99999998
0.69	1.
0.7	1.
0.71	1.
0.72	1.
0.73	1.
0.74	0.99999998
0.75	0.99999998
0.76	1.
0.77	1.
0.78	1.
0.79	0.99999999
0.8	1.
0.81	0.99999999
0.82	1.
0.83	1.
0.84	0.99999999
0.85	1.
0.86	1.
0.87	0.99999992
0.88	1.
0.89	0.99999992
0.9	0.99999999
0.91	0.99999999
0.92	1.
0.93	0.99999999
0.94	0.99999998
0.95	1.
0.96	1.
0.97	1.
0.98	0.99999997
0.99	0.99999999
1.	1.

==> results/2-8-1.dat <==
0.01	0.98241955
0.02	0.96471204
0.03	0.94694239
0.04	0.92919686
0.05	0.91158513
0.06	0.89423786
0.07	0.87729939
0.08	0.86091386
0.09	0.84520852
0.1	0.83028027
0.11	0.81618839
0.12	0.80295557
0.13	0.79057431
0.14	0.77901535
0.15	0.76823569
0.16	0.75818498
0.17	0.74881011
0.18	0.74005825
0.19	0.73187862
0.2	0.7242236
0.21	0.71704909
0.22	0.7103147
0.23	0.70398366
0.24	0.6980226
0.25	0.69240135
0.26	0.6870926
0.27	0.68207167
0.28	0.67731633
0.29	0.67280635
0.3	0.66852349
0.31	0.66445116
0.32	0.66057432
0.33	0.6568793
0.34	0.65335362
0.35	0.64998591
0.36	0.64676578
0.37	0.64368373
0.38	0.64073102
0.39	0.63789964
0.4	0.63518224
0.41	0.63257201
0.42	0.63006272
0.43	0.62764856
0.44	0.62532419
0.45	0.62308465
0.46	0.62092534
0.47	0.61884199
0.48	0.61683062
0.49	0.61488753
0.5	0.61300927
0.51	0.61119261
0.52	0.60943453
0.53	0.60773226
0.54	0.60608311
0.55	0.60448462
0.56	0.60293447
0.57	0.60143047
0.58	0.59997058
0.59	0.59855286
0.6	0.59717548
0.61	0.59583674
0.62	0.59453502
0.63	0.59326877
0.64	0.59203657
0.65	0.59083704
0.66	0.58966887
0.67	0.58853086
0.68	0.58742182
0.69	0.58634067
0.7	0.58528634
0.71	0.58425784
0.72	0.58325423
0.73	0.5822746
0.74	0.5813181
0.75	0.5803839
0.76	0.57947123
0.77	0.57857935
0.78	0.57770754
0.79	0.57685514
0.8	0.57602148
0.81	0.57520597
0.82	0.574408
0.83	0.57362701
0.84	0.57286245
0.85	0.57211381
0.86	0.5713806
0.87	0.57066233
0.88	0.56995855
0.89	0.56926882
0.9	0.56859273
0.91	0.56792986
0.92	0.56727983
0.93	0.56664228
0.94	0.56601683
0.95	0.56540314
0.96	0.56480089
0.97	0.56420975
0.98	0.56362941
0.99	0.56305959
1.	0.5625

==> results/2-8-2.dat <==
0.01	0.99487494
0.02	0.98967688
0.03	0.98440175
0.04	0.97905142
0.05	0.97362903
0.06	0.96813587
0.07	0.96257521
0.08	0.95695088
0.09	0.95126752
0.1	0.94553057
0.11	0.93974638
0.12	0.93392224
0.13	0.92806653
0.14	0.9221882
0.15	0.91629715
0.16	0.9104039
0.17	0.90451938
0.18	0.89865481
0.19	0.89282131
0.2	0.8870302
0.21	0.88129195
0.22	0.87561657
0.23	0.87001343
0.24	0.864491
0.25	0.85905685
0.26	0.85371763
0.27	0.84847905
0.28	0.84334595
0.29	0.83832233
0.3	0.83341142
0.31	0.82861575
0.32	0.82393716
0.33	0.8193769
0.34	0.81493563
0.35	0.8106135
0.36	0.80641013
0.37	0.80232467
0.38	0.79835582
0.39	0.79450191
0.4	0.7907609
0.41	0.78713044
0.42	0.78360794
0.43	0.78019058
0.44	0.77687542
0.45	0.77365939
0.46	0.77053932
0.47	0.76595743
0.48	0.76041666
0.49	0.75510204
0.5	0.75
0.51	0.74509804
0.52	0.74038461
0.53	0.73584905
0.54	0.73148148
0.55	0.72727273
0.56	0.72321429
0.57	0.71929825
0.58	0.71551724
0.59	0.71186441
0.6	0.70833333
0.61	0.70491803
0.62	0.7016129
0.63	0.6984127
0.64	0.6953125
0.65	0.69230769
0.66	0.68939394
0.67	0.68656716
0.68	0.68382353
0.69	0.68115942
0.7	0.67857143
0.71	0.67605634
0.72	0.67361111
0.73	0.67123288
0.74	0.66891892
0.75	0.66666666
0.76	0.66447368
0.77	0.66233766
0.78	0.66025641
0.79	0.65822784
0.8	0.65624999
0.81	0.65432098
0.82	0.65243902
0.83	0.6506024
0.84	0.64880952
0.85	0.64705882
0.86	0.64534883
0.87	0.64367816
0.88	0.64204545
0.89	0.64044943
0.9	0.63888889
0.91	0.63736264
0.92	0.63586956
0.93	0.6344086
0.94	0.63297871
0.95	0.63157894
0.96	0.63020833
0.97	0.62886597
0.98	0.62755102
0.99	0.62626262
1.	0.62499934

==> results/2-8-3.dat <==
0.01	0.99990668
0.02	0.99967354
0.03	0.99916885
0.04	0.99876376
0.05	0.9981147
0.06	0.99734521
0.07	0.9964608
0.08	0.99546574
0.09	0.99436295
0.1	0.99315401
0.11	0.99183932
0.12	0.99041795
0.13	0.98888761
0.14	0.98724476
0.15	0.98548414
0.16	0.9835985
0.17	0.98157886
0.18	0.97941364
0.19	0.97708839
0.2	0.97458534
0.21	0.97188292
0.22	0.96895527
0.23	0.96577271
0.24	0.96230369
0.25	0.95968371
0.26	0.95649002
0.27	0.95307521
0.28	0.94942285
0.29	0.94551639
0.3	0.9413397
0.31	0.93687815
0.32	0.93115431
0.33	0.92665335
0.34	0.92171997
0.35	0.91629631
0.36	0.91037086
0.37	0.90524301
0.38	0.90123221
0.39	0.89727327
0.4	0.89322652
0.41	0.88909331
0.42	0.88487608
0.43	0.88057817
0.44	0.87620413
0.45	0.87175989
0.46	0.86725271
0.47	0.86269115
0.48	0.85808501
0.49	0.85344511
0.5	0.848783
0.51	0.84411065
0.52	0.83944009
0.53	0.83478306
0.54	0.83015071
0.55	0.82555335
0.56	0.82100031
0.57	0.81649975
0.58	0.8120587
0.59	0.80768304
0.6	0.80337753
0.61	0.79914588
0.62	0.79499092
0.63	0.7909146
0.64	0.7869182
0.65	0.78300235
0.66	0.77916719
0.67	0.77541241
0.68	0.77173739
0.69	0.76814121
0.7	0.76462275
0.71	0.76118062
0.72	0.7578134
0.73	0.75451956
0.74	0.75129747
0.75	0.74814542
0.76	0.74506182
0.77	0.7420449
0.78	0.73909297
0.79	0.73620434
0.8	0.73337733
0.81	0.7306103
0.82	0.72790161
0.83	0.72524968
0.84	0.72265296
0.85	0.72010998
0.86	0.7176192
0.87	0.7151792
0.88	0.7127886
0.89	0.71044604
0.9	0.7081502
0.91	0.70589981
0.92	0.70369364
0.93	0.70153049
0.94	0.69940919
0.95	0.69732863
0.96	0.69528772
0.97	0.6932854
0.98	0.69132066
0.99	0.6893925
1.	0.68749949

==> results/2-8-4.dat <==
0.01	0.9999996
0.02	0.99999981
0.03	0.99999983
0.04	0.99999986
0.05	1.
0.06	0.99999999
0.07	0.99999995
0.08	0.99999996
0.09	0.99999997
0.1	0.99999998
0.11	0.99999998
0.12	0.99999999
0.13	0.99999985
0.14	0.99999999
0.15	0.99999999
0.16	0.99999999
0.17	0.99999999
0.18	0.99999999
0.19	0.99999999
0.2	1.
0.21	1.
0.22	0.99999999
0.23	1.
0.24	1.
0.25	1.
0.26	1.
0.27	0.99999998
0.28	1.
0.29	0.99999998
0.3	1.
0.31	0.99999993
0.32	0.99999997
0.33	0.99999999
0.34	0.99999999
0.35	1.
0.36	0.99942789
0.37	0.99724797
0.38	0.99545883
0.39	0.99298681
0.4	0.99075752
0.41	0.98780835
0.42	0.98694024
0.43	0.98496337
0.44	0.98249124
0.45	0.97950461
0.46	0.97603918
0.47	0.97216122
0.48	0.96794559
0.49	0.96346372
0.5	0.95877864
0.51	0.95394394
0.52	0.94900432
0.53	0.94399662
0.54	0.93895089
0.55	0.93389172
0.56	0.92883897
0.57	0.92380881
0.58	0.91881423
0.59	0.91386566
0.6	0.90897143
0.61	0.90529821
0.62	0.90043405
0.63	0.89529763
0.64	0.88999865
0.65	0.8845706
0.66	0.87878785
0.67	0.8731343
0.68	0.86764703
0.69	0.86231882
0.7	0.85714284
0.71	0.85211264
0.72	0.8472222
0.73	0.84246574
0.74	0.8378378
0.75	0.83333329
0.76	0.82894736
0.77	0.82467531
0.78	0.8205128
0.79	0.81645568
0.8	0.81249998
0.81	0.80864197
0.82	0.80487804
0.83	0.80120481
0.84	0.79761903
0.85	0.79411764
0.86	0.79069767
0.87	0.78735631
0.88	0.78409089
0.89	0.78089886
0.9	0.77777777
0.91	0.77472526
0.92	0.77173911
0.93	0.76881719
0.94	0.76595744
0.95	0.76315789
0.96	0.76041666
0.97	0.75773195
0.98	0.755102
0.99	0.75252525
1.	0.74999626

==> results/2-8-5.dat <==
0.01	0.99999929
0.02	0.99999973
0.03	1.
0.04	0.99999999
0.05	0.99999997
0.06	0.99999999
0.07	1.
0.08	0.99999993
0.09	0.9999999
0.1	1.
0.11	1.
0.12	0.99999982
0.13	0.99999999
0.14	0.99999996
0.15	0.99999999
0.16	0.99999993
0.17	0.99999998
0.18	0.99999999
0.19	0.99999994
0.2	0.99999999
0.21	0.99999995
0.22	0.99999999
0.23	0.99999999
0.24	0.99999999
0.25	0.99999995
0.26	0.99999997
0.27	0.99999998
0.28	0.99999994
0.29	0.99999994
0.3	0.99999994
0.31	1.
0.32	0.99999999
0.33	0.99999999
0.34	0.99999997
0.35	1.
0.36	0.99999998
0.37	0.99999997
0.38	0.99999994
0.39	0.99999993
0.4	0.99999999
0.41	0.99999998
0.42	0.99999995
0.43	0.99999999
0.44	0.99999999
0.45	0.99999997
0.46	0.99999999
0.47	0.99999997
0.48	0.99999995
0.49	0.99999989
0.5	1.
0.51	0.99999998
0.52	0.99983172
0.53	0.99948707
0.54	0.9990875
0.55	0.99837615
0.56	0.99752123
0.57	0.99655381
0.58	0.99554724
0.59	0.99435054
0.6	0.99291044
0.61	0.991128
0.62	0.988921
0.63	0.98622005
0.64	0.98323538
0.65	0.98041949
0.66	0.97776054
0.67	0.97511676
0.68	0.97198524
0.69	0.96834659
0.7	0.96427786
0.71	0.95987226
0.72	0.95521648
0.73	0.95038295
0.74	0.94542875
0.75	0.94039812
0.76	0.93532441
0.77	0.93023278
0.78	0.925142
0.79	0.92006608
0.8	0.91501565
0.81	0.91066322
0.82	0.90588033
0.83	0.90114256
0.84	0.89646093
0.85	0.8918457
0.86	0.88730606
0.87	0.88284956
0.88	0.87848238
0.89	0.87420845
0.9	0.87003045
0.91	0.86594893
0.92	0.86196302
0.93	0.85807018
0.94	0.85426607
0.95	0.85228748
0.96	0.85000731
0.97	0.84799536
0.98	0.84627007
0.99	0.84485012
1.	0.84374997

==> results/2-8-6.dat <==
0.01	0.99999984
0.02	0.99999922
0.03	0.99999935
0.04	0.99999981
0.05	0.99999995
0.06	0.99999978
0.07	0.99999989
0.08	0.99999999
0.09	0.99999998
0.1	0.99999994
0.11	0.99999991
0.12	0.99999998
0.13	0.99999998
0.14	0.99999995
0.15	0.99999996
0.16	0.99999997
0.17	0.99999998
0.18	0.99999999
0.19	0.99999999
0.2	0.99999999
0.21	0.99999998
0.22	0.99999992
0.23	0.99999988
0.24	0.99999992
0.25	0.99999994
0.26	0.99999997
0.27	0.99999997
0.28	0.99999997
0.29	0.99999998
0.3	0.99999999
0.31	1.
0.32	1.
0.33	1.
0.34	0.99999999
0.35	0.99999999
0.36	0.99999996
0.37	0.99999999
0.38	0.99999997
0.39	1.
0.4	0.99999998
0.41	0.99999996
0.42	0.99999999
0.43	0.99999999
0.44	0.99999999
0.45	0.99999999
0.46	0.99999999
0.47	0.99999999
0.48	0.99999998
0.49	0.99999997
0.5	0.99999997
0.51	1.
0.52	1.
0.53	0.99999999
0.54	1.
0.55	0.99999999
0.56	0.99999999
0.57	1.
0.58	0.99999999
0.59	0.99999998
0.6	0.99999997
0.61	0.99999998
0.62	0.99999999
0.63	0.99999998
0.64	0.99999999
0.65	1.
0.66	1.
0.67	0.99999999
0.68	0.99999999
0.69	0.99999999
0.7	0.99999999
0.71	0.99999998
0.72	0.99999999
0.73	1.
0.74	0.99999998
0.75	0.99999997
0.76	0.99999997
0.77	0.99999997
0.78	0.99999999
0.79	1.
0.8	0.99999999
0.81	1.
0.82	0.99999998
0.83	0.99999997
0.84	1.
0.85	0.99999997
0.86	0.99999997
0.87	0.99999999
0.88	0.99999999
0.89	1.
0.9	0.99999998
0.91	0.99999997
0.92	0.99999998
0.93	0.99999999
0.94	0.99999998
0.95	0.99999998
0.96	1.
0.97	1.
0.98	1.
0.99	1.
1.	1.

==> results/2-9-1.dat <==
0.01	0.97991049
0.02	0.95969309
0.03	0.93944807
0.04	0.91931093
0.05	0.89945384
0.06	0.88007658
0.07	0.86138646
0.08	0.84356882
0.09	0.82676097
0.1	0.81103986
0.11	0.79642474
0.12	0.78289022
0.13	0.77038164
0.14	0.75882837
0.15	0.74815347
0.16	0.7382798
0.17	0.72913366
0.18	0.7206466
0.19	0.71275611
0.2	0.70540579
0.21	0.69854502
0.22	0.69212859
0.23	0.68611616
0.24	0.68047175
0.25	0.67516328
0.26	0.67016211
0.27	0.66544262
0.28	0.66098187
0.29	0.65675924
0.3	0.65275629
0.31	0.6489563
0.32	0.64534421
0.33	0.64190639
0.34	0.63863049
0.35	0.63550529
0.36	0.63252058
0.37	0.62966702
0.38	0.62693612
0.39	0.62432006
0.4	0.6218117
0.41	0.61940448
0.42	0.61709234
0.43	0.6148697
0.44	0.61273144
0.45	0.61067278
0.46	0.60868933
0.47	0.60677699
0.48	0.60493197
0.49	0.60315075
0.5	0.60143003
0.51	0.59976676
0.52	0.59815809
0.53	0.59660133
0.54	0.59509399
0.55	0.59363373
0.56	0.59221836
0.57	0.59084581
0.58	0.58951416
0.59	0.58822159
0.6	0.58696637
0.61	0.5857469
0.62	0.58456167
0.63	0.58340923
0.64	0.58228823
0.65	0.58119739
0.66	0.58013549
0.67	0.57910139
0.68	0.578094
0.69	0.57711229
0.7	0.57615528
0.71	0.57522204
0.72	0.57431169
0.73	0.57342338
0.74	0.57255633
0.75	0.57170978
0.76	0.57088298
0.77	0.57007526
0.78	0.56928596
0.79	0.56851444
0.8	0.56776012
0.81	0.56702241
0.82	0.56630077
0.83	0.56559467
0.84	0.56490363
0.85	0.56422714
0.86	0.56356476
0.87	0.56291605
0.88	0.56228057
0.89	0.56165794
0.9	0.56104776
0.91	0.56044965
0.92	0.55986327
0.93	0.55928827
0.94	0.55872431
0.95	0.55817108
0.96	0.55762827
0.97	0.55709559
0.98	0.55657276
0.99	0.5560595
1.	0.55555555

==> results/2-9-2.dat <==
0.01	0.99362578
0.02	0.98715712
0.03	0.98059474
0.04	0.97394199
0.05	0.96720324
0.06	0.96038379
0.07	0.95349047
0.08	0.94653155
0.09	0.93951681
0.1	0.93245767
0.11	0.92536716
0.12	0.91825991
0.13	0.91115164
0.14	0.90405918
0.15	0.89699987
0.16	0.88999119
0.17	0.8830502
0.18	0.87619311
0.19	0.8694348
0.2	0.86278857
0.21	0.85626588
0.22	0.84987605
0.23	0.84362652
0.24	0.83752274
0.25	0.8315683
0.26	0.82576512
0.27	0.82011359
0.28	0.81461279
0.29	0.80926059
0.3	0.80405391
0.31	0.79898875
0.32	0.79406039
0.33	0.78926342
0.34	0.7845918
0.35	0.78003895
0.36	0.77559768
0.37	0.77126019
0.38	0.76701798
0.39	0.76286173
0.4	0.75878108
0.41	0.75476441
0.42	0.75079847
0.43	0.74686813
0.44	0.74295606
0.45	0.73904343
0.46	0.73511274
0.47	0.73115448
0.48	0.72717586
0.49	0.72320142
0.5	0.71926193
0.51	0.71538335
0.52	0.71158347
0.53	0.70787311
0.54	0.70425819
0.55	0.70074137
0.56	0.69732323
0.57	0.69400295
0.58	0.69077888
0.59	0.68764878
0.6	0.68461007
0.61	0.68165999
0.62	0.67879566
0.63	0.67601417
0.64	0.67331263
0.65	0.67068818
0.66	0.66813801
0.67	0.66565943
0.68	0.66324978
0.69	0.66090653
0.7	0.65862723
0.71	0.65640953
0.72	0.65425116
0.73	0.65214995
0.74	0.65010382
0.75	0.64811077
0.76	0.6461689
0.77	0.64427637
0.78	0.64243142
0.79	0.64063237
0.8	0.63887762
0.81	0.63716562
0.82	0.63549489
0.83	0.63386402
0.84	0.63227164
0.85	0.63071645
0.86	0.62919721
0.87	0.62771272
0.88	0.62626183
0.89	0.62484343
0.9	0.62345647
0.91	0.62209993
0.92	0.62077283
0.93	0.61947424
0.94	0.61820328
0.95	0.61695904
0.96	0.61574073
0.97	0.61454752
0.98	0.61337866
0.99	0.61223344
1.	0.6111095

==> results/2-9-3.dat <==
0.01	0.9980446
0.02	0.9989766
0.03	0.9978689
0.04	0.99647279
0.05	0.99484723
0.06	0.99303961
0.07	0.99108722
0.08	0.98902206
0.09	0.98686908
0.1	0.98464982
0.11	0.98238362
0.12	0.98008687
0.13	0.97777349
0.14	0.97545626
0.15	0.97314689
0.16	0.9708551
0.17	0.96859008
0.18	0.96636023
0.19	0.96417319
0.2	0.96203582
0.21	0.95995515
0.22	0.95793827
0.23	0.95599353
0.24	0.95413223
0.25	0.95237965
0.26	0.94622691
0.27	0.93990261
0.28	0.93334363
0.29	0.92649668
0.3	0.91931346
0.31	0.91174763
0.32	0.90375474
0.33	0.89529344
0.34	0.88750918
0.35	0.88306776
0.36	0.8786742
0.37	0.8742296
0.38	0.86973987
0.39	0.8652083
0.4	0.86063868
0.41	0.85603515
0.42	0.85140243
0.43	0.84674584
0.44	0.84207135
0.45	0.83738557
0.46	0.8326957
0.47	0.82800951
0.48	0.82333518
0.49	0.81868115
0.5	0.81405595
0.51	0.80946798
0.52	0.80492527
0.53	0.80043531
0.54	0.79600489
0.55	0.79163998
0.56	0.78734564
0.57	0.78312603
0.58	0.7789844
0.59	0.77492317
0.6	0.77094399
0.61	0.76704783
0.62	0.76323504
0.63	0.75950551
0.64	0.75585876
0.65	0.75229384
0.66	0.74880962
0.67	0.74540475
0.68	0.7420777
0.69	0.73882684
0.7	0.73565043
0.71	0.73254666
0.72	0.72951377
0.73	0.72654989
0.74	0.72365318
0.75	0.72082181
0.76	0.71805396
0.77	0.71534787
0.78	0.71270175
0.79	0.71011394
0.8	0.70758274
0.81	0.70510658
0.82	0.70268379
0.83	0.70031287
0.84	0.69799234
0.85	0.69572074
0.86	0.69349668
0.87	0.69131879
0.88	0.68918576
0.89	0.68709633
0.9	0.68504927
0.91	0.6830434
0.92	0.68107755
0.93	0.67915064
0.94	0.67726158
0.95	0.67540934
0.96	0.67359293
0.97	0.67181137
0.98	0.67006374
0.99	0.66834912
1.	0.66666667

==> results/2-9-4.dat <==
0.01	0.99999981
0.02	0.99999989
0.03	0.99999983
0.04	0.99999987
0.05	0.99999999
0.06	0.99999998
0.07	0.99999995
0.08	1.
0.09	1.
0.1	1.
0.11	0.99999997
0.12	0.99999996
0.13	0.99999999
0.14	1.
0.15	0.99999998
0.16	0.99999998
0.17	0.99999993
0.18	0.99999997
0.19	1.
0.2	1.
0.21	0.99999999
0.22	0.99999999
0.23	0.99999999
0.24	1.
0.25	0.99999999
0.26	0.99999997
0.27	0.99999998
0.28	0.99999999
0.29	0.99999999
0.3	1.
0.31	0.99999999
0.32	0.99960322
0.33	0.99666952
0.34	0.99179749
0.35	0.98576386
0.36	0.97906667
0.37	0.97201624
0.38	0.9652355
0.39	0.96155582
0.4	0.9574193
0.41	0.95299484
0.42	0.94835415
0.43	0.94316115
0.44	0.93754863
0.45	0.9316532
0.46	0.92558933
0.47	0.9194443
0.48	0.91328235
0.49	0.90715002
0.5	0.90178966
0.51	0.89779997
0.52	0.89374568
0.53	0.8896381
0.54	0.88548715
0.55	0.88130026
0.56	0.87708207
0.57	0.87283428
0.58	0.86855592
0.59	0.86424399
0.6	0.85989536
0.61	0.85555419
0.62	0.85123484
0.63	0.8469259
0.64	0.84261758
0.65	0.83830273
0.66	0.83398313
0.67	0.82950138
0.68	0.82469852
0.69	0.82003089
0.7	0.81549919
0.71	0.81109736
0.72	0.80682803
0.73	0.80270492
0.74	0.79870307
0.75	0.7948283
0.76	0.7910641
0.77	0.7866035
0.78	0.78313867
0.79	0.7803076
0.8	0.77689117
0.81	0.77355461
0.82	0.77029519
0.83	0.7671103
0.84	0.76399741
0.85	0.76095413
0.86	0.75797802
0.87	0.75506683
0.88	0.75221838
0.89	0.74943054
0.9	0.74670125
0.91	0.74399979
0.92	0.74141042
0.93	0.73883272
0.94	0.7363307
0.95	0.73386554
0.96	0.73144792
0.97	0.72907624
0.98	0.72674901
0.99	0.72446471
1.	0.72221993

==> results/2-9-5.dat <==
0.01	0.99999993
0.02	0.9999999
0.03	0.99999998
0.04	0.99999995
0.05	0.99999999
0.06	0.99999992
0.07	0.99999999
0.08	0.99999999
0.09	0.99999995
0.1	0.99999995
0.11	0.99999998
0.12	1.
0.13	1.
0.14	1.
0.15	1.
0.16	1.
0.17	1.
0.18	1.
0.19	0.99999996
0.2	0.99999997
0.21	0.99999997
0.22	0.99999997
0.23	1.
0.24	0.99999999
0.25	1.
0.26	1.
0.27	0.99999999
0.28	1.
0.29	0.99999999
0.3	1.
0.31	1.
0.32	1.
0.33	0.99999996
0.34	0.99999998
0.35	0.99999999
0.36	0.99999997
0.37	0.99999998
0.38	0.99999999
0.39	0.99999999
0.4	0.99999999
0.41	0.99999998
0.42	0.99999995
0.43	1.
0.44	0.99999997
0.45	0.99999998
0.46	0.99999999
0.47	0.99999998
0.48	0.99999998
0.49	0.99999999
0.5	0.99999935
0.51	0.99986079
0.52	0.99912758
0.53	0.99735657
0.54	0.9945024
0.55	0.99076447
0.56	0.98635358
0.57	0.98144527
0.58	0.97617862
0.59	0.97066186
0.6	0.96497829
0.61	0.95919133
0.62	0.95334826
0.63	0.94748361
0.64	0.94167157
0.65	0.93621339
0.66	0.93139883
0.67	0.92686568
0.68	0.92184265
0.69	0.91644058
0.7	0.91078506
0.71	0.90500967
0.72	0.89922406
0.73	0.8934943
0.74	0.88785285
0.75	0.8823148
0.76	0.87688682
0.77	0.87157133
0.78	0.86636848
0.79	0.86127725
0.8	0.85629611
0.81	0.85142308
0.82	0.84665692
0.83	0.84199553
0.84	0.83743761
0.85	0.83298173
0.86	0.8286265
0.87	0.82342171
0.88	0.82002521
0.89	0.81601308
0.9	0.81167397
0.91	0.80785475
0.92	0.80468826
0.93	0.80102164
0.94	0.79744239
0.95	0.79394892
0.96	0.79054033
0.97	0.78721606
0.98	0.78352162
0.99	0.78057399
1.	0.77776898

==> results/2-9-6.dat <==
0.01	0.99999986
0.02	0.99999995
0.03	0.99999996
0.04	0.99999978
0.05	0.99999997
0.06	0.99999986
0.07	0.99999998
0.08	0.99999996
0.09	0.99999986
0.1	0.99999999
0.11	0.99999997
0.12	0.99999998
0.13	0.99999998
0.14	0.99999996
0.15	0.99999998
0.16	1.
0.17	0.99999999
0.18	0.99999996
0.19	0.99999998
0.2	0.99999999
0.21	0.99999999
0.22	0.99999993
0.23	0.99999997
0.24	0.99999998
0.25	0.99999998
0.26	0.99999998
0.27	1.
0.28	0.99999999
0.29	1.
0.3	1.
0.31	1.
0.32	1.
0.33	1.
0.34	1.
0.35	1.
0.36	0.99999999
0.37	1.
0.38	1.
0.39	0.99999999
0.4	1.
0.41	1.
0.42	1.
0.43	0.99999999
0.44	0.99999999
0.45	1.
0.46	1.
0.47	0.99999999
0.48	0.99999997
0.49	0.99999998
0.5	0.99999999
0.51	0.99999995
0.52	0.99999975
0.53	0.99999993
0.54	0.99999987
0.55	1.
0.56	1.
0.57	0.99999992
0.58	0.99999996
0.59	0.99999995
0.6	0.99991048
0.61	0.99948571
0.62	0.99875416
0.63	0.99776336
0.64	0.99655488
0.65	0.99516298
0.66	0.99370539
0.67	0.99201675
0.68	0.99014263
0.69	0.98826805
0.7	0.98718871
0.71	0.9854302
0.72	0.98374073
0.73	0.98181723
0.74	0.97961683
0.75	0.97709166
0.76	0.97465769
0.77	0.97252186
0.78	0.97003198
0.79	0.96720036
0.8	0.96412144
0.81	0.96089529
0.82	0.95759086
0.83	0.95425179
0.84	0.9509053
0.85	0.94756896
0.86	0.94425443
0.87	0.94096987
0.88	0.93772094
0.89	0.93451215
0.9	0.93134615
0.91	0.92822549
0.92	0.92552419
0.93	0.92261265
0.94	0.91972883
0.95	0.91686806
0.96	0.91402436
0.97	0.91118919
0.98	0.90834918
0.99	0.90547643
1.	0.90237525

==> results/3-2-1.dat <==
0.01	1.
0.02	0.99999999
0.03	0.99999997
0.04	1.
0.05	1.
0.06	1.
0.07	1.
0.08	1.
0.09	1.
0.1	1.
0.11	1.
0.12	1.
0.13	1.
0.14	1.
0.15	0.99999999
0.16	1.
0.17	1.
0.18	1.
0.19	1.
0.2	1.
0.21	1.
0.22	0.99999999
0.23	0.99999999
0.24	1.
0.25	1.
0.26	1.
0.27	1.
0.28	1.
0.29	1.
0.3	1.
0.31	1.
0.32	1.
0.33	1.
0.34	1.
0.35	1.
0.36	1.
0.37	1.
0.38	1.
0.39	1.
0.4	1.
0.41	1.
0.42	1.
0.43	1.
0.44	1.
0.45	1.
0.46	1.
0.47	1.
0.48	1.
0.49	1.
0.5	0.99999877
0.51	0.99019608
0.52	0.98076923
0.53	0.97169811
0.54	0.96296296
0.55	0.95454545
0.56	0.94642857
0.57	0.93859649
0.58	0.93103448
0.59	0.92372881
0.6	0.91666666
0.61	0.90983606
0.62	0.90322579
0.63	0.8968254
0.64	0.89062497
0.65	0.88461537
0.66	0.87878786
0.67	0.87313433
0.68	0.86764706
0.69	0.86231884
0.7	0.85714286
0.71	0.85211268
0.72	0.84722222
0.73	0.84246575
0.74	0.83783784
0.75	0.83333333
0.76	0.82894737
0.77	0.82467532
0.78	0.82051282
0.79	0.81645569
0.8	0.8125
0.81	0.80864197
0.82	0.80487804
0.83	0.80120481
0.84	0.79761904
0.85	0.79411764
0.86	0.79069766
0.87	0.78735631
0.88	0.7840909
0.89	0.78089886
0.9	0.77777776
0.91	0.77472526
0.92	0.77173912
0.93	0.76881719
0.94	0.76595745
0.95	0.76315789
0.96	0.76041667
0.97	0.75773196
0.98	0.75510204
0.99	0.75252524
1.	0.75

==> results/3-3-2.dat <==
0.01	0.9999994
0.02	0.99999961
0.03	0.99999974
0.04	0.9999999
0.05	0.99999989
0.06	0.99999993
0.07	0.9999997
0.08	0.99999998
0.09	0.99999991
0.1	0.99999985
0.11	0.99999997
0.12	1.
0.13	0.99999999
0.14	0.99999986
0.15	0.99999996
0.16	0.99999985
0.17	0.99999999
0.18	0.99999997
0.19	0.99999999
0.2	1.
0.21	0.99999997
0.22	0.99999994
0.23	0.99999993
0.24	0.99999987
0.25	1.
0.26	0.99999998
0.27	0.99999998
0.28	0.99999999
0.29	0.99999999
0.3	0.99999999
0.31	0.99999999
0.32	1.
0.33	0.99999998
0.34	0.99999996
0.35	1.
0.36	0.99999998
0.37	0.99999998
0.38	0.99999999
0.39	0.99999999
0.4	1.
0.41	1.
0.42	0.99999999
0.43	0.99999998
0.44	0.99999999
0.45	0.99999999
0.46	1.
0.47	1.
0.48	1.
0.49	1.
0.5	0.99999998
0.51	0.99999988
0.52	1.
0.53	0.99999994
0.54	0.99999999
0.55	0.99999999
0.56	1.
0.57	0.99999998
0.58	1.
0.59	0.99999999
0.6	1.
0.61	0.99999999
0.62	1.
0.63	0.99999999
0.64	1.
0.65	0.99999999
0.66	1.
0.67	1.
0.68	0.99999999
0.69	1.
0.7	1.
0.71	0.99999999
0.72	0.99999999
0.73	0.99999999
0.74	0.99999998
0.75	0.99999997
0.76	0.99999999
0.77	0.99999999
0.78	0.99999999
0.79	0.99999998
0.8	0.99999999
0.81	1.
0.82	0.99999999
0.83	1.
0.84	1.
0.85	0.99999997
0.86	0.99999999
0.87	0.99999999
0.88	0.99999999
0.89	0.99999999
0.9	1.
0.91	1.
0.92	0.99999997
0.93	0.99999999
0.94	0.99999999
0.95	0.99999999
0.96	1.
0.97	0.99999997
0.98	0.99999999
0.99	0.99999999
1.	1.

==> results/3-5-2.dat <==
0.01	0.99999999
0.02	0.99999998
0.03	0.99999999
0.04	0.99999999
0.05	0.99999999
0.06	1.
0.07	0.99999999
0.08	1.
0.09	1.
0.1	1.
0.11	0.99999999
0.12	1.
0.13	1.
0.14	1.
0.15	1.
0.16	1.
0.17	1.
0.18	1.
0.19	1.
0.2	1.
0.21	1.
0.22	1.
0.23	1.
0.24	1.
0.25	1.
0.26	1.
0.27	1.
0.28	1.
0.29	1.
0.3	1.
0.31	1.
0.32	1.
0.33	1.
0.34	1.
0.35	1.
0.36	1.
0.37	1.
0.38	1.
0.39	1.
0.4	0.99999383
0.41	0.98780487
0.42	0.97619048
0.43	0.96511628
0.44	0.95454546
0.45	0.94444445
0.46	0.93478261
0.47	0.92553192
0.48	0.91666667
0.49	0.90816327
0.5	0.9
0.51	0.89215686
0.52	0.88461538
0.53	0.87735849
0.54	0.87037037
0.55	0.86363636
0.56	0.85714286
0.57	0.85087719
0.58	0.84482758
0.59	0.83898305
0.6	0.83333333
0.61	0.82786885
0.62	0.82258064
0.63	0.81746032
0.64	0.8125
0.65	0.80769231
0.66	0.8030303
0.67	0.79850746
0.68	0.79411765
0.69	0.78985507
0.7	0.78571429
0.71	0.78169014
0.72	0.77777778
0.73	0.7739726
0.74	0.77027027
0.75	0.76666666
0.76	0.76315789
0.77	0.75974026
0.78	0.75641025
0.79	0.75316454
0.8	0.75
0.81	0.74691358
0.82	0.74390243
0.83	0.74096385
0.84	0.73809523
0.85	0.73529411
0.86	0.73255813
0.87	0.72988505
0.88	0.72727272
0.89	0.72471909
0.9	0.72222221
0.91	0.71978021
0.92	0.71739129
0.93	0.71505376
0.94	0.71276596
0.95	0.71052627
0.96	0.70833331
0.97	0.70618555
0.98	0.70408161
0.99	0.70202015
1.	0.69998511

==> results/3-5-3.dat <==
0.01	0.99999725
0.02	0.99999992
0.03	0.99999997
0.04	0.99999987
0.05	0.99999996
0.06	0.99999996
0.07	0.99999997
0.08	0.99999997
0.09	0.99999995
0.1	1.
0.11	0.99999993
0.12	0.99999999
0.13	0.99999994
0.14	0.99999999
0.15	0.99999993
0.16	1.
0.17	1.
0.18	0.99999999
0.19	1.
0.2	0.99999999
0.21	0.99999999
0.22	0.99999996
0.23	0.99999995
0.24	1.
0.25	0.99999997
0.26	0.99999998
0.27	0.99999988
0.28	1.
0.29	0.99999997
0.3	0.99999999
0.31	0.99999994
0.32	0.99999999
0.33	0.99999994
0.34	1.
0.35	0.99999998
0.36	1.
0.37	1.
0.38	0.99999996
0.39	0.99999995
0.4	0.99999999
0.41	1.
0.42	0.99999998
0.43	0.99999999
0.44	0.99999993
0.45	0.99999999
0.46	0.99999998
0.47	0.99999996
0.48	0.99999974
0.49	0.99999982
0.5	0.99999988
0.51	0.99999999
0.52	0.9999999
0.53	0.99999992
0.54	0.99999989
0.55	1.
0.56	0.99999691
0.57	0.99999979
0.58	1.
0.59	0.99999919
0.6	0.99999988
0.61	0.99999981
0.62	0.9999999
0.63	0.99999922
0.64	0.99999996
0.65	0.99999989
0.66	0.99999992
0.67	0.99999997
0.68	0.99999964
0.69	0.99999998
0.7	0.99999877
0.71	0.9999856
0.72	0.99999027
0.73	0.99956162
0.74	0.99781919
0.75	0.99579966
0.76	0.99353604
0.77	0.9897772
0.78	0.98645091
0.79	0.9822185
0.8	0.97760177
0.81	0.97236051
0.82	0.96862683
0.83	0.96354092
0.84	0.95920196
0.85	0.95410576
0.86	0.94793658
0.87	0.94274328
0.88	0.93881726
0.89	0.93416936
0.9	0.92933057
0.91	0.92511045
0.92	0.92085124
0.93	0.91654937
0.94	0.91371565
0.95	0.91007184
0.96	0.90652967
0.97	0.90308397
0.98	0.8997418
0.99	0.89653316
1.	0.89347954

==> results/3-6-4.dat <==
0.01	0.99999986
0.02	0.99999991
0.03	0.99999997
0.04	0.99999999
0.05	0.99999999
0.06	0.99999999
0.07	1.
0.08	0.99999999
0.09	1.
0.1	1.
0.11	1.
0.12	0.99999999
0.13	1.
0.14	0.99999999
0.15	1.
0.16	1.
0.17	1.
0.18	1.
0.19	1.
0.2	1.
0.21	0.99999999
0.22	1.
0.23	1.
0.24	1.
0.25	1.
0.26	0.99999999
0.27	0.99999999
0.28	0.99999999
0.29	0.99999999
0.3	0.99999999
0.31	1.
0.32	1.
0.33	0.99999999
0.34	1.
0.35	0.99999999
0.36	0.99999999
0.37	0.99999999
0.38	1.
0.39	1.
0.4	1.
0.41	1.
0.42	0.99999999
0.43	1.
0.44	1.
0.45	1.
0.46	1.
0.47	1.
0.48	1.
0.49	1.
0.5	1.
0.51	1.
0.52	1.
0.53	1.
0.54	1.
0.55	1.
0.56	1.
0.57	1.
0.58	0.99999999
0.59	1.
0.6	0.99999999
0.61	0.99999998
0.62	0.99999999
0.63	0.99999999
0.64	0.99999999
0.65	0.99999999
0.66	0.99999999
0.67	0.99999997
0.68	1.
0.69	0.99999999
0.7	1.
0.71	0.99999999
0.72	0.99999998
0.73	0.99999998
0.74	1.
0.75	1.
0.76	1.
0.77	1.
0.78	1.
0.79	1.
0.8	1.
0.81	0.99999999
0.82	0.99999997
0.83	0.99999998
0.84	1.
0.85	1.
0.86	1.
0.87	0.99999997
0.88	1.
0.89	0.99999999
0.9	1.
0.91	0.99999996
0.92	0.99999999
0.93	1.
0.94	0.99998261
0.95	0.9997847
0.96	0.99938479
0.97	0.9989037
0.98	0.99838445
0.99	0.9978387
1.	0.99724947

==> results/3-7-4.dat <==
0.01	0.99999904
0.02	0.99999996
0.03	0.99999998
0.04	0.99999956
0.05	0.99999999
0.06	0.99999999
0.07	0.99999998
0.08	0.99999996
0.09	0.99999998
0.1	1.
0.11	0.99999975
0.12	0.99999956
0.13	0.99999999
0.14	0.99999984
0.15	0.99999999
0.16	0.99999961
0.17	0.99999982
0.18	0.99999994
0.19	0.99999979
0.2	0.99999987
0.21	0.99999985
0.22	0.99999983
0.23	1.
0.24	0.99999994
0.25	1.
0.26	1.
0.27	0.99999997
0.28	0.99999999
0.29	0.99999994
0.3	0.9999999
0.31	0.99999995
0.32	0.99999989
0.33	1.
0.34	0.99999995
0.35	0.99999987
0.36	0.9999998
0.37	0.99999969
0.38	0.99999971
0.39	0.99999997
0.4	0.99999998
0.41	0.99999962
0.42	1.
0.43	0.99999973
0.44	0.99999988
0.45	0.99999996
0.46	0.99999987
0.47	0.99999999
0.48	0.9999995
0.49	0.9999978
0.5	0.99999954
0.51	0.99999901
0.52	0.99999999
0.53	0.99999999
0.54	0.99999999
0.55	0.99999999
0.56	0.99999945
0.57	0.99997401
0.58	0.99935128
0.59	0.99870479
0.6	0.99787771
0.61	0.99800586
0.62	0.99732762
0.63	0.99657954
0.64	0.99557728
0.65	0.99462078
0.66	0.99358968
0.67	0.99270198
0.68	0.99123316
0.69	0.98905512
0.7	0.98555953
0.71	0.9808376
0.72	0.97551499
0.73	0.97066098
0.74	0.96478822
0.75	0.95915126
0.76	0.95404631
0.77	0.94934763
0.78	0.94452707
0.79	0.93964325
0.8	0.93479647
0.81	0.92998173
0.82	0.92548579
0.83	0.92162776
0.84	0.91782523
0.85	0.91380033
0.86	0.90914011
0.87	0.90386028
0.88	0.89933343
0.89	0.89437571
0.9	0.88934251
0.91	0.88396082
0.92	0.87919441
0.93	0.87466296
0.94	0.87000077
0.95	0.86548117
0.96	0.86110035
0.97	0.85683132
0.98	0.85262992
0.99	0.84844674
1.	0.84414844

==> results/4-5-2.dat <==
0.01	0.99999953
0.02	0.99999999
0.03	1.
0.04	0.99999998
0.05	0.99999999
0.06	0.99999999
0.07	0.99999999
0.08	1.
0.09	0.99999999
0.1	1.
0.11	1.
0.12	0.99999998
0.13	1.
0.14	0.99999998
0.15	1.
0.16	0.99999999
0.17	1.
0.18	1.
0.19	1.
0.2	1.
0.21	1.
0.22	1.
0.23	0.99999999
0.24	1.
0.25	1.
0.26	1.
0.27	1.
0.28	1.
0.29	1.
0.3	0.99999999
0.31	1.
0.32	1.
0.33	1.
0.34	1.
0.35	1.
0.36	1.
0.37	1.
0.38	0.99999998
0.39	0.99999997
0.4	0.99997821
0.41	0.98780482
0.42	0.97619036
0.43	0.96511606
0.44	0.95454518
0.45	0.94444436
0.46	0.93478416
0.47	0.92553541
0.48	0.91667342
0.49	0.90823974
0.5	0.90022453
0.51	0.89260043
0.52	0.88534155
0.53	0.87842119
0.54	0.87181083
0.55	0.86548092
0.56	0.85939854
0.57	0.85352913
0.58	0.84783492
0.59	0.84227523
0.6	0.83680752
0.61	0.8314022
0.62	0.82606837
0.63	0.82083991
0.64	0.81574337
0.65	0.81087442
0.66	0.80616719
0.67	0.8015631
0.68	0.79706332
0.69	0.79267714
0.7	0.78842065
0.71	0.78427672
0.72	0.78024221
0.73	0.77631437
0.74	0.77249029
0.75	0.7687667
0.76	0.76514081
0.77	0.76160895
0.78	0.75816799
0.79	0.75481473
0.8	0.75154582
0.81	0.74835813
0.82	0.74524883
0.83	0.7422156
0.84	0.73925521
0.85	0.73636505
0.86	0.73354264
0.87	0.73078743
0.88	0.72809379
0.89	0.72546069
0.9	0.72288695
0.91	0.72037024
0.92	0.71790749
0.93	0.7154986
0.94	0.71314199
0.95	0.71083456
0.96	0.70857526
0.97	0.70635815
0.98	0.7041966
0.99	0.70207591
1.	0.69997751

==> results/4-5-3.dat <==
0.01	0.99999958
0.02	0.99999998
0.03	0.99999998
0.04	0.99999998
0.05	0.99999999
0.06	0.99999999
0.07	1.
0.08	1.
0.09	1.
0.1	0.99999999
0.11	1.
0.12	1.
0.13	1.
0.14	1.
0.15	0.99999999
0.16	0.99999999
0.17	1.
0.18	1.
0.19	0.99999999
0.2	1.
0.21	1.
0.22	0.99999999
0.23	1.
0.24	1.
0.25	1.
0.26	1.
0.27	1.
0.28	1.
0.29	1.
0.3	1.
0.31	0.99999999
0.32	0.99999999
0.33	1.
0.34	1.
0.35	1.
0.36	0.99999999
0.37	1.
0.38	0.99999999
0.39	1.
0.4	1.
0.41	1.
0.42	0.99999998
0.43	0.99999996
0.44	0.99999999
0.45	0.99999997
0.46	0.99999999
0.47	0.99999998
0.48	0.99999998
0.49	1.
0.5	0.99999999
0.51	0.99999999
0.52	0.99999997
0.53	1.
0.54	0.99999999
0.55	1.
0.56	1.
0.57	0.99999998
0.58	0.99999999
0.59	0.99999997
0.6	0.99999999
0.61	0.99999999
0.62	0.99999999
0.63	0.99999999
0.64	0.99999999
0.65	1.
0.66	0.99999999
0.67	0.99999999
0.68	0.99999999
0.69	0.99999999
0.7	0.99999999
0.71	0.99999999
0.72	1.
0.73	1.
0.74	1.
0.75	1.
0.76	0.99999999
0.77	0.99999999
0.78	0.99999999
0.79	1.
0.8	0.99999999
0.81	0.99999998
0.82	0.99999997
0.83	0.99999059
0.84	0.99989711
0.85	0.99969234
0.86	0.99937252
0.87	0.99891542
0.88	0.99825952
0.89	0.99704509
0.9	0.99470216
0.91	0.99149341
0.92	0.98879865
0.93	0.98641455
0.94	0.98386819
0.95	0.98176644
0.96	0.97960463
0.97	0.97737758
0.98	0.97509672
0.99	0.97277549
1.	0.97042636

==> results/5-5-3.dat <==
0.01	1.
0.8	1.
0.81	1.
0.82	0.99999998
0.83	0.9999908
0.84	0.99989715
0.85	0.99969236
0.86	0.99937263
0.87	0.99891556
0.88	0.99826063
0.89	0.99863748
0.9	0.99800094
0.91	0.99697478
0.92	0.99658782
0.93	0.99420475
0.94	0.99287608
0.95	0.99132269
0.96	0.98957572
0.97	0.98773327
0.98	0.98683265
0.99	0.98571534
1.	0.98365617

==> results/bestdist1.dat <==
0.9635013733908212	0.9999999998949942
0.9731369612137979	0.999999999918771
0.9885873555055003	0.999999999946481
0.9941180652308195	0.999999999851209
1.000000011671918	0.7496428112455297

==> results/bestdist11.dat <==
0.6065221122540629	0.9999999896009624
0.619565599054744	0.9999999863719502
0.6260873400009473	0.999999996909154
0.6391308284476027	0.9999999855233456
0.6456525722970868	0.9999999796278883
0.6521743118687308	0.999999999851209
0.6600605387461946	0.9796046281494417
0.6738118033888623	0.9750967115017862
0.6806874305752506	0.9727754868860428
0.6943304557936113	0.8568313219576681
0.7014885008393421	0.8526299215765525
0.7158045920227272	0.8441484426492907
0.7200117442253982	0.8048018315348535
0.7375730066206871	0.7975692054995915
0.7463536407036392	0.7940789197974121
0.755134268206776	0.7906653658432097
0.763914899454395	0.7873306907309079
0.7726955311568574	0.7840718513946104
0.781476161595733	0.7808843983860171
0.7902567939488139	0.7777669785519089
0.8011391618599998	0.7717347987692341
0.8165986935617827	0.768814327315491
0.8253793187018372	0.7659556234101703
0.8341599493704642	0.7631559215841974
0.8429405811505472	0.7604156660915304
0.851721213097887	0.757731691239569
0.860501842391436	0.7551019467192802
0.8733584645108322	0.7505748095570766
0.8825517133110714	0.747983405042778
0.891744959329326	0.7454411219099083
0.9009382039884419	0.7429411006172401
0.9101314518793457	0.7404968113678068
0.9290382787496102	0.7319014172306524
0.9385182662034269	0.7295660583495902
0.9465013731045697	0.7249943562026497
0.9575945178764753	0.7195847694449331
0.9602410058617561	0.7125758860188744
0.9700393850163903	0.7104354509582651
0.980308680965939	0.6995054627709502
0.9900894384223777	0.676462914823789
1.000000004725219	0.5999959191229024

==> results/bestdist21.dat <==
0.38213491143689066	0.9032257842008673
0.3944618385570238	0.890624997531516
0.40062530468806706	0.8846153823946101
0.4129522367166736	0.8731343277743272
0.4252791690885384	0.8623188402549329
0.4314426353047375	0.8571428568146161
0.4437695678179295	0.847222221643062
0.4560965007578786	0.83783783567021
0.4622599668306637	0.8333333316718381
0.4745868993577719	0.8246753227967485
0.4807503662109598	0.8205128165190471
0.4930773001262348	0.8124999917784427
0.5054042347735596	0.8048780346246456
0.5115677019396511	0.801204802833454
0.5238946359369382	0.7941176265368621
0.5300581027381464	0.7906976524352513
0.5423850359239674	0.7840908855547906
0.5547119684372812	0.7777777543177848
0.5608754341287329	0.7747252526712723
0.5732023648054596	0.7688171863792628
0.5855292912702162	0.763157891220317
0.5916927570701791	0.7604166661202277
0.6040196898777863	0.755102039082064
0.6101831567639819	0.7525252432163383
0.6224516598016064	0.708676652203894
0.6310968205258406	0.7059721185462987
0.6404624624602944	0.7026068262080368
0.6514127360042883	0.6993580406866159
0.6656774659488367	0.6957649421420895
0.674322628565493	0.6933565480045765
0.6829677897239398	0.6910020027732734
0.6931699632978362	0.6877579185966195
0.7002581205726995	0.6864478014799729
0.7102706229689619	0.6823767720882429
0.7205202734801315	0.6809897560545484
0.7348387616042448	0.6779163198966596
0.7434839227040947	0.6758953052822386
0.7521290944594475	0.6739163340825427
0.760774253153055	0.6719782929754711
0.7738921479876777	0.6688119314365669
0.7827874571799918	0.6669291369731425
0.7916827666088132	0.6650850270787667
0.8040000547727949	0.6628607352778951
0.8126452158720738	0.6611442727990092
0.8212903759633101	0.6594611925653144
0.8361593203138954	0.6564067818535191
0.8450546317927705	0.6547725485853126
0.8539499474719926	0.6531699161384892
0.8628452572334527	0.651598071691212
0.8717405688406246	0.6500561342464098
0.8806358807004266	0.6485432855388521
0.8923912842126228	0.6457690096390324
0.9014973178911271	0.6442969971595304
0.9188916845088445	0.6402909577262815
0.9238302033104581	0.63788993519302
0.9332570447086602	0.63649933841196
0.945014946996371	0.6329072892807348
0.9545579478521528	0.629499449905469
0.962242133992136	0.626261979009528
0.97196175561939	0.624458579085465
0.9801092428226353	0.6147836575302508
0.9911250435887986	0.6029249358819041
1.0000000080857072	0.5479021560485097

==> results/bestdist31.dat <==
0.24100021970020824	0.93859648909849
0.2536844438417172	0.916666653992133
0.26214059337055756	0.9032257842008673
0.2705967377661501	0.890624997531516
0.28328095949036425	0.8731343277743272
0.29173710748859033	0.8623188402549329
0.3001932555144374	0.8521126758308205
0.3128774779915672	0.83783783567021
0.32133362588114894	0.8289473670422132
0.3340178488772214	0.8164556906278729
0.3424739983339923	0.808641963911207
0.35093014776227693	0.801204802833454
0.36361437129671176	0.7906976524352513
0.3720705198533034	0.7840908855547906
0.38052666794856216	0.7777777543177848
0.39321088844384544	0.7688171863792628
0.4016670323898565	0.763157891220317
0.41012318052604785	0.7577319566474654
0.42280740219616797	0.7499999997268789
0.4323460370561048	0.7164502080117029
0.4435758050098934	0.7109704530998014
0.4548055734838429	0.7057613027630163
0.46042045751324345	0.703252017038462
0.47165022541344864	0.6984126805949621
0.4828799932017898	0.6937984294275291
0.49410975379793026	0.6893939388118561
0.5053395214521605	0.685185182553205
0.5109544043928124	0.6831501830309462
0.5221841716938586	0.6792114684430818
0.5334139387800169	0.6754385955364515
0.5446437057945801	0.6718213054008814
0.5502585896417105	0.6700680246951615
0.5614883565258795	0.6666666665525206
0.5734898874843835	0.6453488335566634
0.5801583746028841	0.643678157019191
0.5934953490911272	0.640449432370861
0.6001638356643173	0.6388888850320628
0.6135008094443575	0.6358695623359174
0.620169296821978	0.6344085981306887
0.633506270015112	0.6315789456599447
0.6401747570371336	0.6302083313739205
0.6535117324066798	0.6275510152852398
0.6601802182536637	0.626262620882227
0.6717155235919229	0.6180220102945366
0.6800083087983194	0.6166050936507266
0.6913800858785196	0.6148651529557624
0.7048866592960373	0.6125434070315557
0.7131794427712279	0.6112492141940844
0.7214722260806914	0.6099833178816011
0.7311145780730423	0.608670944855438
0.7470083712488115	0.6063699705907366
0.7549552643360994	0.6052544270900694
0.7629021636426297	0.6041612313316181
0.7708490639939262	0.6030898282983992
0.7834139007957265	0.6010857469405466
0.794689754941658	0.5999959191229024
0.8010187050194066	0.5988776128868455
0.8126928562726516	0.597697549657111
0.820985636767686	0.5967115251241459
0.836228320318517	0.5947304295491255
0.8450307233752236	0.5937459906320105
0.8538331243533882	0.5927812081422998
0.8626355287796708	0.5918349967165721
0.8714379315168522	0.5909080005157362
0.8802403448875203	0.5899630236152886
0.8976506197513596	0.587412387670795
0.9002264406489939	0.5859089986085914
0.9187878079770454	0.5841749045912304
0.9261542355398914	0.5819964350037538
0.9356047914691444	0.581168655009337
0.9488197287444161	0.5783697479275907
0.9590856902172527	0.5757573780621394
0.9606309593120056	0.573461719730574
0.9723082327000775	0.5699129367237421
0.9830266309078409	0.5659129214079621
0.9913921072860818	0.5613351969419121
1.000000001755222	0.5073529299942209

==> results/bestdist41.dat <==
0.1626021926580118	0.9310344798911436
0.17101265171112415	0.9098360556070363
0.18222659498653127	0.8846153823946101
0.19063705300966494	0.8676470583480438
0.20185099731797979	0.847222221643062
0.21026145570042365	0.8333333316718381
0.22147540057609344	0.8164556906278729
0.23268934672544164	0.801204802833454
0.24109980592014862	0.7906976524352513
0.2523137505887376	0.7777777543177848
0.2607242077682909	0.7688171863792628
0.27193814940690825	0.7577319566474654
0.2803486073654542	0.7499999997268789
0.29212754532092366	0.7222222158456428
0.30381264779576406	0.7136752040558894
0.31160271653791205	0.7083333207017888
0.32328781924867006	0.7008031960921207
0.3310778875707407	0.6960784124540884
0.3427629850194123	0.6893939388118561
0.35055305322319147	0.685185182553205
0.36223815466891923	0.6792114684430818
0.370028222478628	0.6754385955364515
0.3817133243544455	0.6700680246951615
0.39050252059457613	0.6543209738038722
0.4001445569776565	0.6506023999260065
0.41460761166658366	0.6453488335566634
0.4242496494838236	0.6420454487840849
0.4338916865734873	0.6388888850320628
0.4435337238028759	0.6358695623359174
0.4531757624782105	0.6329787159113252
0.4628177982852907	0.6302083313739205
0.47245983666382124	0.6275510152852398
0.482101873676318	0.6249999988820635
0.4933766381774079	0.61363634886608
0.5045897394664862	0.6111111095540682
0.5101962924023111	0.6098901074364413
0.5214094023826704	0.6075268637049196
0.5326225063077653	0.6052631439224836
0.5438356081044078	0.6030927815817421
0.5550487173698165	0.6010100836325671
0.5606552678534333	0.5999999948762476
0.5708374417807341	0.5915750896057761
0.5833833196205247	0.5896057330004089
0.5959291975401856	0.5877192962916552
0.6022021368375401	0.5868055521524842
0.6147480191935076	0.5850339945995879
0.6210209560654334	0.5841750731366535
0.6359572041575801	0.5768049137452029
0.6427954536934242	0.5759878401166892
0.6564719536953842	0.5744047568415385
0.6610400920823847	0.5736595113675015
0.6701484562522865	0.5728862806645556
0.683824950988587	0.571428570401935
0.6936840504098736	0.5702131217617109
0.7018450425282532	0.5694003915604369
0.7100060258303004	0.5686059532360823
0.7263280020293671	0.5670695235872916
0.733566657685533	0.566166328974926
0.7426499848060822	0.5655993665184023
0.7508109662605323	0.5648878871680495
0.7671329505092654	0.5635095829872769
0.7752939324295415	0.5628419323689058
0.783454932003507	0.5621879392511792
0.7916159163327633	0.5615473228253323
0.8079378886223335	0.5603043853780675
0.8107524048254785	0.5592577485479913
0.8204525031139837	0.5585477476040956
0.832283504236357	0.5576034141983357
0.8407762012013034	0.5570217546498399
0.8520014246569853	0.55611663054017
0.8606075086180285	0.5554988461296103
0.8712388205378653	0.5546314029519205
0.8811905791521023	0.5537927696732535
0.8904914289538264	0.5529760356252953
0.9072574537018936	0.5514218714113616
0.914781667552063	0.5506757643194045
0.9217725184934501	0.5499538854045496
0.9342695686574357	0.5485668326028678
0.9449733153118949	0.547254951531736
0.9524870641482137	0.5447373226424684
0.9608719663795696	0.543442248093927
0.9709423997153512	0.5416332755407274
0.9813447508772162	0.5372859214968836
0.9904561096500167	0.534223458724118

==> results/bestdist51.dat <==
0.10028396103208051	0.9545454540851165
0.11122403028588153	0.9098360556070363
0.12034075593793883	0.8787878421631192
0.13128082170700583	0.847222221643062
0.14039754556723147	0.8246753227967485
0.15133761559998668	0.801204802833454
0.16045434018336363	0.7840908855547906
0.17139440609636022	0.7659574462388898
0.180511130147203	0.7525252432163383
0.19025778052553965	0.7283104971456441
0.2006828648430688	0.7164502080117029
0.2111079496757091	0.7057613027630163
0.22153303423291207	0.6960784124540884
0.23195811524984622	0.6872659165534525
0.24238319903376285	0.6792114684430818
0.25020201185726104	0.6736111105210367
0.2606270956729446	0.6666666665525206
0.2717669347863271	0.6524390115446741
0.2817096256614344	0.6470588205980804
0.2916523187162677	0.6420454487840849
0.30159501094258484	0.6373626345801993
0.3115377044473486	0.6329787159113252
0.321480396931228	0.6288659719822285
0.33142308894356914	0.6249999988820635
0.34007863049508	0.6162790593896009
0.35194184120863237	0.612359527729373
0.3638050454957953	0.6086956456509913
0.3717138540726175	0.6063829562029516
0.3835770578725383	0.6030927815817421
0.39148586597103824	0.6010100836325671
0.403461660813055	0.5936329563522369
0.41252821486535124	0.5915750896057761
0.4215947690371001	0.5896057330004089
0.43066132326656903	0.5877192962916552
0.44426115806068606	0.5850339945995879
0.45332770835237535	0.5833333331966081
0.46016183634078356	0.5784929330745543
0.4702752832122931	0.5768049137452029
0.48038873043349434	0.5751879669922193
0.49050217874218754	0.5736376937691774
0.5006156289887351	0.5721500515331953
0.5142945763108396	0.5672042712120045
0.5253546762947727	0.5657894378735328
0.5308847172116171	0.5651041650911753
0.5419448160722966	0.563775506384845
0.5530049134470947	0.5624999993260935
0.5600570049095209	0.5591016383494759
0.5719731105194842	0.5578703590712014
0.5838892158264474	0.556689334109725
0.5958053209904451	0.5555555528149845
0.6027821560315255	0.5526315621251816
0.6154723027235947	0.5515463887620345
0.6218173786731892	0.5510204017434436
0.6345075279537673	0.5499999991750659
0.6427237902232248	0.547348472225728
0.6561138753976266	0.5463821580893153
0.6628089110730947	0.5459136682868571
0.6725612464600881	0.5435908710184756
0.6836856632244794	0.5430096919737475
0.6910371211466224	0.5425524425763357
0.7014886101631441	0.5417941831189743
0.7130914971619149	0.54123691498079
0.7204429563981072	0.5408162500438604
0.7351458731209509	0.5399691944582051
0.7416316555740954	0.5392768791216598
0.750035771998173	0.5388499941764644
0.7616645387319063	0.5382613381605856
0.7728582423908771	0.5376902528413502
0.7806648912069506	0.5372859214968836
0.7915381793218462	0.5367384535516294
0.8019848420697124	0.536206212198075
0.8120125309958928	0.5356890214979204
0.8216296100567687	0.5351864598668864
0.8308450111520174	0.5346988245890438
0.8481090767897453	0.5337608887120127
0.856177879380579	0.5333112588147851
0.8625291732009576	0.5327954293006203
0.8760963670575032	0.5319651638518806
0.8824025149697956	0.5315654945578989
0.8942223221814031	0.5298336228372547
0.9006400847919064	0.5293945409842536
0.9124504892655502	0.5285546801327774
0.9229919027378265	0.527762056350608
0.932377304068836	0.5270117884316751
0.9419559265904419	0.5255721402032664
0.9515784433347868	0.5234260965736457
0.9612475478993999	0.5223774882825006
0.9713368242928595	0.5211172297987616
0.9808938305886963	0.516942625906288
0.9904614017653406	0.5149187149831802

==> results/bestdist61.dat <==
0.060964194118394835	0.9807692301096502
0.07034330157210018	0.916666653992133
0.08089479599563612	0.8623188402549329
0.09027390287662017	0.8246753227967485
0.10082539941642277	0.7906976524352513
0.11020450469434745	0.7659574462388898
0.12112491844374164	0.7347417805688449
0.13136082749624187	0.7164502080117029
0.14159673699779216	0.7008031960921207
0.15012665913354406	0.6893939388118561
0.16036256772728613	0.6773049636355368
0.17059847626907473	0.6666666665525206
0.1810008361101088	0.6524390115446741
0.19203747130855353	0.643678157019191
0.20086678017016701	0.6373626345801993
0.21190341623721104	0.6302083313739205
0.22073272545884062	0.6249999988820635
0.23033942960116208	0.6162790593896009
0.24105289011490405	0.6111111095540682
0.2517663547318213	0.6063829562029516
0.262479813907237	0.6020408118930402
0.2715210082211017	0.5957854377117126
0.2808838013017868	0.5925925912487329
0.29024659474946735	0.5896057330004089
0.30273032022007434	0.5859106446238465
0.3120931124344143	0.5833333331966081
0.3218438270028234	0.5784929330745543
0.3324540630154565	0.5759878401166892
0.3430643001926345	0.5736376937691774
0.35013779319986643	0.5721500515331953
0.36132311805700645	0.5679347519111984
0.37310539472289295	0.5657894378735328
0.38096023920399125	0.5644329880634074
0.3927425143915684	0.5624999993260935
0.40368204346425424	0.5591016383494759
0.4122710224799581	0.5578703590712014
0.42086000127726336	0.556689334109725
0.43146110779287933	0.5537634376728149
0.4407398441462249	0.5526315621251816
0.4500185748108446	0.5515463887620345
0.4639366746040903	0.5499999991750659
0.47152273534765776	0.5478468662974125
0.48144952506198907	0.5468603538650942
0.49137632333394726	0.5459136682868571
0.5004449089136607	0.5436822110677352
0.5109805916145068	0.5428529056492979
0.5215162749827458	0.5420546704435735
0.5331727326304453	0.5399448380208876
0.544280498648583	0.539189085431436
0.5553882658965502	0.5384615263776071
0.5647954953944522	0.5367428481193022
0.5706181298812213	0.5363934421958423
0.5822634001225223	0.5357142695453242
0.5953637491013606	0.533970128041439
0.6014388899633014	0.5336487001964665
0.6123012034385299	0.5321578486394323
0.6249259715468618	0.531546836841174
0.6312383462203985	0.531249999710314
0.6404580595740277	0.5299779191719548
0.6535286218389459	0.529411764348193
0.660982102153407	0.5283141967914795
0.6744715328975378	0.5277777773586118
0.6802655520392806	0.5268254249111812
0.6941485225874457	0.5263157890179325
0.7033643636977227	0.5255721402032664
0.7125100754938144	0.5252524949859699
0.7214377470231803	0.5249407364543305
0.7315397068609494	0.5241822037264128
0.7414502412465346	0.5237969218764087
0.7510670176232728	0.5234260965736457
0.7603939659000203	0.5230658479514602
0.7704136722648022	0.5226141873365477
0.7866796694863205	0.522048761741693
0.794892420402888	0.5217294317115593
0.802839086999798	0.5214193270209253
0.8105250031385224	0.5211172297987616
0.8251366092061718	0.5205390899066968
0.8320735659921044	0.5202615666659419
0.8429632170509052	0.5196772350880231
0.8546674363614121	0.5191790768855303
0.8602060340281905	0.5189393636179628
0.8728119282091593	0.5172348799444444
0.8846699732207314	0.5166601276049603
0.8902068593670562	0.5163866447564308
0.9005464378485962	0.5158662543003039
0.9143624468664036	0.5151466472748052
0.9225483326401294	0.5147007916199885
0.9334547026588874	0.5140762232980783
0.9428939939835205	0.5135067062427457
0.9528850355383509	0.5102040809716211
0.960922776661627	0.5096153840052658
0.9713891011961173	0.5087719094364055
0.9803183627594995	0.5079364980586015
0.9900871515397872	0.5067567380073614

==> results/bestdist71.dat <==
0.04042516883335966	0.9629629624722924
0.050157153915105376	0.8731343277743272
0.06063775368899753	0.808641963911207
0.07036973832045937	0.7659574462388898
0.08041940061237382	0.7283104971456441
0.09033412192370184	0.703252017038462
0.10024884148972708	0.6831501830309462
0.11016356208648444	0.6666666665525206
0.12105963667183783	0.6488095194064222
0.13114793956562834	0.6373626345801993
0.14123624274511387	0.6275510152852398
0.1502612877243477	0.6176470499670518
0.16086796624643263	0.6098901074364413
0.1714746452511691	0.6030927815817421
0.18112626924151135	0.5957854377117126
0.19153582476625644	0.5905797085968586
0.2019453811216687	0.5859106446238465
0.21218094580357522	0.580256819116846
0.2217171680161767	0.5768049137452029
0.23125339106412027	0.5736376937691774
0.24072035261447855	0.5694444083332486
0.2514190346222597	0.5664893301851884
0.262117713677964	0.563775506384845
0.2717860347773108	0.560386459113961
0.2806486230583152	0.5584795170859251
0.29246540697943474	0.5561167105108012
0.3029671832818558	0.5531914854079206
0.3126363486106084	0.5515463887620345
0.322305513712932	0.5499999991750659
0.3307572218394647	0.5478468662974125
0.3412021881271328	0.5463821580893153
0.35065636671339395	0.5441090907698991
0.3618475277460338	0.5428529056492979
0.3730386898584418	0.5416666587510466
0.3810842436389188	0.5399448380208876
0.39299312728908614	0.5388218830723939
0.4031749506476262	0.5370990578811271
0.4115744294017799	0.5363934421958423
0.42000163391011297	0.5349724952378928
0.4332648442240008	0.533970128041439
0.44210698580459934	0.5333333132001551
0.45412757991463587	0.531849402422499
0.4633954835387027	0.531249999710314
0.47419421967552555	0.5299779191719548
0.4838716450451986	0.529411764348193
0.49349513238327614	0.5283141967914795
0.5035664616812437	0.5277777773586118
0.512059553548701	0.5268254249111812
0.5225097485931396	0.5263157890179325
0.5353228813249332	0.5252403603277533
0.5407301832204756	0.5249999994811635
0.5526727951524915	0.5240389669359669
0.5636095400578812	0.5231705099996617
0.5751117756632462	0.5227272720844046
0.585411732412275	0.5219494658411102
0.591324982314656	0.5217391297488513
0.6008503179354211	0.5210352602939391
0.6156997862224369	0.520194164805281
0.6219189760691765	0.519999999211431
0.636346078124316	0.5192307683494372
0.6437204332057077	0.5186988213158902
0.650222659894448	0.5185185176730173
0.6635697285494414	0.5178571419765586
0.6764074896516838	0.51724137839672
0.6818678238765472	0.5168295281414009
0.6936257648256955	0.5162868063222343
0.700632085773087	0.5161290312918156
0.7120555933831798	0.5156249988134328
0.7230431941398969	0.5151515141163288
0.730114891668403	0.5149187149831802
0.7449031686354808	0.5144846466348912
0.752032821914429	0.5142776231490189
0.7657769052950241	0.5138798016154272
0.77239696721328	0.5136944028008256
0.7851474502837066	0.5133292671862634
0.7971200153958875	0.512195120784598
0.8048616634677556	0.5119047607887226
0.8123078998696948	0.5116279059444477
0.8263587976979512	0.511111110301891
0.8329847301595587	0.5108695643777452
0.8454877310184703	0.5104166659467291
0.8513837271671605	0.5102040809716211
0.8625093529127202	0.5098039210716743
0.8728020984743531	0.50943396175878
0.882324314448464	0.5090909086984299
0.8911336985628014	0.5087719094364055
0.9031267959034888	0.5083333186500378
0.91037886041776	0.5080645047415646
0.9202518429538472	0.5076922996745117
0.9317450409936148	0.5072463644591304
0.9415818560702851	0.5068492976340888

==> results/bestdist81.dat <==
0.030462540124132388	0.890624997531516
0.04045806161231395	0.7941176265368621
0.05008349727313081	0.7347417805688449
0.06066451850504359	0.6937984294275291
0.07054013683394923	0.6666666665525206
0.08084900874302568	0.643678157019191
0.09014199836284459	0.6288659719822285
0.10100667023688979	0.61363634886608
0.11018909469210023	0.6041666502738645
0.12113288297309266	0.5936329563522369
0.13066018843481428	0.5868055521524842
0.14122326995432632	0.579365076692118
0.15063815480583448	0.5744047568415385
0.16127368252788765	0.5686812854304765
0.1701348715709506	0.5651041650911753
0.18128018602533744	0.560386459113961
0.19113236955811083	0.5572737627340879
0.2012390672771981	0.5537634376728149
0.21205837220348747	0.5510204017434436
0.22114681770660471	0.5483558664363307
0.2305573204767306	0.5463821580893153
0.24100011183914496	0.5436822110677352
0.2511474856835039	0.5420546704435735
0.26079583374432536	0.5399448380208876
0.27166232815716773	0.5384615263776071
0.280531035989317	0.5367428481193022
0.29101306329714116	0.5349724952378928
0.30020295007606923	0.533970128041439
0.3101177940300985	0.5324723483360632
0.32303936496662555	0.531249999710314
0.33255974119868525	0.5299779191719548
0.3410507069314307	0.5288717821321298
0.3517085354938775	0.5280434153313487
0.36337641558557693	0.5268254249111812
0.37079226085416267	0.5263157890179325
0.38208975321606437	0.5252403603277533
0.39272629164409784	0.5242728848006037
0.4007411139856588	0.5238095232273605
0.41102489428518557	0.5229467470324884
0.420679180559158	0.5221639187366818
0.4341526594566705	0.5212411467683391
0.44301291788810315	0.5208333325729227
0.4518658775371722	0.520194164805281
0.46013374776838367	0.5196084010317156
0.4726568056228892	0.5188826746547871
0.4823028629614619	0.5185185176730173
0.49477366900508135	0.5178571419765586
0.501874625083364	0.5174096671801016
0.5136330769653864	0.5168295281414009
0.5251082795076083	0.5162868063222343
0.5304124036116018	0.5161290312918156
0.5417242989600403	0.5156249988134328
0.5527637020686738	0.5151515141163288
0.5635371770027205	0.5147058812952776
0.5740511297057417	0.5142857132009566
0.5843118118095106	0.5138888875905574
0.5943253243484374	0.5135135124002957
0.6040976213904916	0.5131578936005453
0.6136345135757006	0.5128205114912204
0.6229416715316516	0.5124999987325227
0.6320246293599509	0.512195120784598
0.6408887878218047	0.5119047607887226
0.6514018458174919	0.511475842811391
0.6662205418345213	0.511111110301891
0.6742609549710458	0.5108695643777452
0.6821076826099034	0.5106382970930792
0.6902662455320165	0.5103050701250429
0.7045318501303718	0.5099999994627278
0.7116493821941681	0.5098039210716743
0.7253742138059679	0.50943396175878
0.7319896741839876	0.5092592588151226
0.744746354296599	0.5089285710777222
0.7508951716530444	0.5087719094364055
0.7627519916963313	0.5084745597898515
0.7740444541987512	0.5081967083327329
0.7847994213446656	0.5079364980586015
0.7950424771649279	0.5076922996745117
0.8047979893320891	0.5074626765448511
0.8140891615911606	0.5072463644591304
0.8229380954021399	0.5070422386863505
0.8313658402706784	0.5068492976340888

==> results/bestdist91.dat <==
0.02022242917642703	0.8731343277743272
0.030182730112053077	0.7499999997268789
0.04043765969037108	0.685185182553205
0.05053629364412101	0.6470588205980804
0.06048101159799783	0.6219512102452603
0.07006946480888421	0.6052631439224836
0.08081527954855754	0.5905797085968586
0.09052533847930619	0.580256819116846
0.10069672578363272	0.5721500515331953
0.1107591292178847	0.5651041650911753
0.12109699677793041	0.5591016383494759
0.13070855650184718	0.554347824499234
0.14065377284094058	0.5505050477330251
0.15046735387995555	0.5468603538650942
0.16125028933403115	0.5432635616661379
0.17159065227698733	0.5403338078470669
0.18062174019669847	0.5384615263776071
0.19115119830672467	0.5360506466553195
0.20124575744018744	0.533970128041439
0.2109138969291431	0.5321578486394323
0.22016393900734307	0.5305663878728625
0.2314146204125318	0.5288717821321298
0.24105689215500845	0.5277777773586118
0.2500721520816229	0.5265681573903106
0.26132422847472603	0.5252403603277533
0.2724051946406123	0.5240389669359669
0.28045585817049906	0.5231705099996617
0.2910938198967847	0.5221639187366818
0.30157001023189334	0.5212411467683391
0.31188688923178776	0.5203921428573363
0.3220468795424605	0.5196084010317156
0.33205236696879503	0.5188826746547871
0.3419057010346738	0.5182087520179021
0.3516091955349184	0.5175812770603668
0.3611651290784604	0.5169956080078438
0.37057574562350315	0.5164477013871035
0.383719206595258	0.5157779947772361
0.39293891339294246	0.5153000117304628
0.40201841618944456	0.5148501376044374
0.4109598470658707	0.5144259637226818
0.4240053593188201	0.5138888875905574
0.43276450485523366	0.5135135124002957
0.4413904501416084	0.5131578936005453
0.45366830330814306	0.512623150565151
0.46182429480121234	0.5123153411264413
0.4746022809518348	0.5119047607887226
0.48259199950594	0.5116279059444477
0.4904602184790642	0.5113636355203678
0.5007811250458519	0.5109769982328671
0.5133542142838012	0.5106382970930792
0.5207546325222667	0.5104166659467291
0.5314417287160916	0.5100000760931274
0.5422874780993141	0.5098039210716743
0.5505414667550351	0.5095274717415693
0.5628528371431453	0.5092592588151226
0.5702866607090153	0.5090171604581787
0.5824941891976607	0.5087719094364055
0.5950956530796158	0.5084745597898515
0.6012530293281145	0.5083333186500378
0.6132883002870433	0.5080645047415646
0.6249603140180711	0.5078124914602569
0.630663539107627	0.5076922996745117
0.6418111230583486	0.5074626765448511
0.652622242658339	0.5072463644591304
0.6631070532714324	0.5070422386863505
0.6732754037647442	0.5068492976340888

==> results/bestprob15.dat <==
42	0.9464285659431597
43	0.9237288089232117
44	0.9098360556070363
45	0.890624997531516
46	0.8731343277743272
47	0.8571428568146161
48	0.8424657510644462
49	0.8289473670422132
50	0.8164556906278729
51	0.801204802833454
52	0.7906976524352513
53	0.7777777543177848
54	0.7659574462388898
55	0.7525252432163383
56	0.7347417805688449
57	0.7222222158456428
58	0.7136752040558894
59	0.7057613027630163
60	0.6960784124540884
61	0.6893939388118561
62	0.6811594196899154
63	0.6736111105210367
64	0.6602563965514366
65	0.6543209738038722
66	0.6488095194064222
67	0.6420454487840849
68	0.6358695623359174
69	0.6302083313739205
70	0.6249999988820635
71	0.6176470499670518
72	0.612359527729373
73	0.6075268637049196
74	0.6030927815817421
75	0.5968992229416922
76	0.5936329563522369
77	0.5896057330004089
78	0.5859106446238465
79	0.5811687950647649
80	0.5776397496066473
81	0.5744047568415385
82	0.571428570401935
83	0.5672042712120045
84	0.5644329880634074
85	0.5610500484770136
86	0.5591016383494759
87	0.5561167105108012
88	0.5537634376728149
89	0.5515463887620345
90	0.5488758207882515
91	0.5468603538650942
92	0.5441090907698991
93	0.542450015071871
94	0.5403338078470669
95	0.5388218830723939
96	0.5370990578811271
97	0.5353199468148108
98	0.533970128041439
99	0.5321578486394323
100	0.5305663878728625

==> results/bestprob25.dat <==
31	0.916666653992133
32	0.9032257842008673
33	0.8846153823946101
34	0.8731343277743272
35	0.8571428568146161
36	0.8424657510644462
37	0.8289473670422132
38	0.8164556906278729
39	0.8048780346246456
40	0.7906976524352513
41	0.7777777543177848
42	0.7659574462388898
43	0.755102039082064
44	0.7283104971456441
45	0.7192982382371863
46	0.7109704530998014
47	0.703252017038462
48	0.6960784124540884
49	0.6872659165534525
50	0.6792114684430818
51	0.6736111105210367
52	0.6666666665525206
53	0.6524390115446741
54	0.6470588205980804
55	0.640449432370861
56	0.6344085981306887
57	0.6302083313739205
58	0.6204819187490692
59	0.6149425177364829
60	0.6111111095540682
61	0.6063829562029516
62	0.6020408118930402
63	0.5957854377117126
64	0.5915750896057761
65	0.5886524806410324
66	0.5850339945995879
67	0.579365076692118
68	0.5768049137452029
69	0.5736376937691774
70	0.5694444083332486
71	0.5664893301851884
72	0.563775506384845
73	0.560386459113961
74	0.5578703590712014
75	0.5555555528149845
76	0.5526315621251816
77	0.5505050477330251
78	0.5478468662974125
79	0.5459136682868571
80	0.5436822110677352
81	0.5420546704435735
82	0.5399448380208876
83	0.5384615263776071
84	0.5363934421958423
85	0.5346318390501812
86	0.5333333132001551
87	0.531849402422499
88	0.5302692850273177
89	0.5288717821321298
90	0.5277777773586118
91	0.5265681573903106
92	0.5252403603277533
93	0.5240389669359669
94	0.5229467470324884
95	0.5219494658411102
96	0.5210352602939391
97	0.5200011830644373
98	0.5192307683494372
99	0.5182087520179021
100	0.5174096671801016

==> results/bestprob35.dat <==
23	0.9098360556070363
24	0.890624997531516
25	0.8787878421631192
26	0.8623188402549329
27	0.8521126758308205
28	0.83783783567021
29	0.8246753227967485
30	0.8124999917784427
31	0.801204802833454
32	0.7873562988630277
33	0.7777777543177848
34	0.7659574462388898
35	0.755102039082064
36	0.7222222158456428
37	0.7136752040558894
38	0.7057613027630163
39	0.6984126805949621
40	0.6915708806473339
41	0.685185182553205
42	0.6773049636355368
43	0.6700680246951615
44	0.6543209738038722
45	0.6488095194064222
46	0.6420454487840849
47	0.6373626345801993
48	0.6329787159113252
49	0.6275510152852398
50	0.6162790593896009
51	0.612359527729373
52	0.6086956456509913
53	0.6041666502738645
54	0.5999999948762476
55	0.5925925912487329
56	0.5896057330004089
57	0.5859106446238465
58	0.5833333331966081
59	0.5776397496066473
60	0.5744047568415385
61	0.5721500515331953
62	0.5672042712120045
63	0.5651041650911753
64	0.5624999993260935
65	0.5584795170859251
66	0.556689334109725
67	0.5531914854079206
68	0.5515463887620345
69	0.5483558664363307
70	0.5468603538650942
71	0.5441090907698991
72	0.542450015071871
73	0.5403338078470669
74	0.5388218830723939
75	0.5367428481193022
76	0.5357142695453242
77	0.5336487001964665
78	0.5321578486394323
79	0.5305663878728625
80	0.529411764348193
81	0.5280434153313487
82	0.5268254249111812
83	0.5254853982569503
84	0.5242728848006037
85	0.5231705099996617
86	0.5221639187366818
87	0.5212411467683391
88	0.520194164805281
89	0.5194177465092656
90	0.5185185176730173
91	0.5175812770603668
92	0.5168295281414009
93	0.5161290312918156
94	0.5153000117304628
95	0.5147058812952776
96	0.5140253490296584
97	0.5132873589641563
98	0.5128205114912204
99	0.512195120784598
100	0.5116279059444477

==> results/bestprob45.dat <==
18	0.8787878421631192
19	0.8623188402549329
20	0.8521126758308205
21	0.83783783567021
22	0.8289473670422132
23	0.8164556906278729
24	0.8048780346246456
25	0.7941176265368621
26	0.7840908855547906
27	0.771739110794372
28	0.763157891220317
29	0.7525252432163383
30	0.7136752040558894
31	0.7057613027630163
32	0.7008031960921207
33	0.6937984294275291
34	0.6872659165534525
35	0.6792114684430818
36	0.6736111105210367
37	0.6666666665525206
38	0.6470588205980804
39	0.6420454487840849
40	0.6373626345801993
41	0.6329787159113252
42	0.6288659719822285
43	0.6162790593896009
44	0.612359527729373
45	0.6086956456509913
46	0.6052631439224836
47	0.6010100836325671
48	0.5925925912487329
49	0.5896057330004089
50	0.5868055521524842
51	0.5833333331966081
52	0.5768049137452029
53	0.5744047568415385
54	0.5721500515331953
55	0.5672042712120045
56	0.5651041650911753
57	0.5624999993260935
58	0.5584795170859251
59	0.556689334109725
60	0.5531914854079206
61	0.5515463887620345
62	0.5483558664363307
63	0.5468603538650942
64	0.5436822110677352
65	0.542450015071871
66	0.5399448380208876
67	0.5388218830723939
68	0.5367428481193022
69	0.5357142695453242
70	0.5336487001964665
71	0.531849402422499
72	0.5302692850273177
73	0.529411764348193
74	0.5280434153313487
75	0.5265681573903106
76	0.5254853982569503
77	0.5242728848006037
78	0.5231705099996617
79	0.5221639187366818
80	0.5210352602939391
81	0.520194164805281
82	0.5192307683494372
83	0.5185185176730173
84	0.5175812770603668
85	0.5168295281414009
86	0.5161290312918156
87	0.5153000117304628
88	0.5147058812952776
89	0.5138888875905574
90	0.5132873589641563
91	0.512623150565151
92	0.512195120784598
93	0.5116279059444477
94	0.511111110301891
95	0.5106382970930792
96	0.5100990088530006
97	0.5096228546120071
98	0.5092592588151226
99	0.5087719094364055
100	0.508416114361326

==> results/bestprob5.dat <==
66	0.9629629624722924
67	0.9464285659431597
68	0.9237288089232117
69	0.9032257842008673
70	0.890624997531516
71	0.8731343277743272
72	0.8571428568146161
73	0.83783783567021
74	0.8246753227967485
75	0.808641963911207
76	0.7976190288633667
77	0.7840908855547906
78	0.771739110794372
79	0.7604166661202277
80	0.7450980366634946
81	0.7347417805688449
82	0.7222222158456428
83	0.7136752040558894
84	0.703252017038462
85	0.6960784124540884
86	0.6872659165534525
87	0.6792114684430818
88	0.6700680246951615
89	0.6623376504076931
90	0.6543209738038722
91	0.6470588205980804
92	0.6420454487840849
93	0.6344085981306887
94	0.6288659719822285
95	0.622549012973283
96	0.6176470499670518
97	0.612359527729373
98	0.6075268637049196
99	0.6020408118930402
100	0.5968992229416922

==> results/bestprob55.dat <==
13	0.999999996909154
14	0.847222221643062
15	0.83783783567021
16	0.8289473670422132
17	0.8205128165190471
18	0.808641963911207
19	0.7976190288633667
20	0.7873562988630277
21	0.7777777543177848
22	0.7688171863792628
23	0.7604166661202277
24	0.7499999997268789
25	0.7057613027630163
26	0.6984126805949621
27	0.6937984294275291
28	0.6872659165534525
29	0.6811594196899154
30	0.6754385955364515
31	0.6700680246951615
32	0.6470588205980804
33	0.6420454487840849
34	0.6373626345801993
35	0.6329787159113252
36	0.6288659719822285
37	0.6249999988820635
38	0.6111111095540682
39	0.6075268637049196
40	0.6041666502738645
41	0.6010100836325671
42	0.5915750896057761
43	0.5886524806410324
44	0.5859106446238465
45	0.5833333331966081
46	0.5768049137452029
47	0.5744047568415385
48	0.5721500515331953
49	0.5664893301851884
50	0.5644329880634074
51	0.5624999993260935
52	0.5578703590712014
53	0.5561167105108012
54	0.5526315621251816
55	0.5510204017434436
56	0.5478468662974125
57	0.5463821580893153
58	0.5432635616661379
59	0.5420546704435735
60	0.5395633351906511
61	0.5384615263776071
62	0.5363934421958423
63	0.5342977801288138
64	0.5336487001964665
65	0.531849402422499
66	0.5299779191719548
67	0.5285902532943205
68	0.5277777773586118
69	0.5265681573903106
70	0.5252403603277533
71	0.5240389669359669
72	0.5229467470324884
73	0.5219494658411102
74	0.5210352602939391
75	0.519999999211431
76	0.5192307683494372
77	0.518031231179333
78	0.5174096671801016
79	0.5166666657182218
80	0.5157779947772361
81	0.5151515141163288
82	0.5144259637226818
83	0.5138888875905574
84	0.5131578936005453
85	0.5124999987325227
86	0.5120221860194236
87	0.511475842811391
88	0.5108695643777452
89	0.5104166659467291
90	0.5099999994627278
91	0.5095274717415693
92	0.5090909086984299
93	0.508644586101875
94	0.5083333186500378
95	0.5079364980586015
96	0.5075757485768218
97	0.5072463644591304
98	0.5068492976340888

==> results/bestprob65.dat <==
10	0.9999999863719502
11	0.999999999851209
12	0.8484467360103538
13	0.8048780346246456
14	0.7976190288633667
15	0.7873562988630277
16	0.7777777543177848
17	0.7688171863792628
18	0.7604166661202277
19	0.7525252432163383
20	0.7096225208262427
21	0.6993580406866159
22	0.6900479638277509
23	0.6831501830309462
24	0.6792114684430818
25	0.6736111105210367
26	0.6683501632362041
27	0.6489697933698593
28	0.6405056478128185
29	0.634633169329875
30	0.6315789456599447
31	0.6275510152852398
32	0.6151537014684925
33	0.6107391607947211
34	0.6055134837219607
35	0.6030927815817421
36	0.5999999948762476
37	0.5902947302238482
38	0.5868055521524842
39	0.5850339945995879
40	0.5783290816740793
41	0.5744047568415385
42	0.5728862806645556
43	0.5672687646811237
44	0.5651041650911753
45	0.5631313028903907
46	0.5584795170859251
47	0.556689334109725
48	0.5526315621251816
49	0.5515463887620345
50	0.5499999991750659
51	0.5463821580893153
52	0.5454545417468377
53	0.542450015071871
54	0.5399448380208876
55	0.5388218830723939
56	0.5363934421958423
57	0.5357142695453242
58	0.5336487001964665
59	0.531849402422499
60	0.5302692850273177
61	0.529411764348193
62	0.5280434153313487
63	0.5265681573903106
64	0.5252403603277533
65	0.5240389669359669
66	0.5229467470324884
67	0.5219494658411102
68	0.5210352602939391
69	0.519999999211431
70	0.5192307683494372
71	0.5185185176730173
72	0.5174096671801016
73	0.5166666657182218
74	0.5157779947772361
75	0.5151515141163288
76	0.5144259637226818
77	0.5138888875905574
78	0.5131578936005453
79	0.512623150565151
80	0.5120221860194236
81	0.511475842811391
82	0.5109769982328671
83	0.5104166659467291
84	0.5099999994627278
85	0.5096153840052658
86	0.5090909086984299
87	0.5087719094364055
88	0.5083333186500378
89	0.5079364980586015
90	0.5075757485768218
91	0.5072463644591304
92	0.5069444283703938

==> results/bestprob75.dat <==
7	0.9999999896009624
8	0.9999999855233456
9	0.9796046281494417
10	0.8526299215765525
11	0.7906653658432097
12	0.7764269184178644
13	0.763157891220317
14	0.7577319566474654
15	0.7499999997268789
16	0.723092184971179
17	0.7124682984093623
18	0.7023770330667323
19	0.6915513197530356
20	0.6830521045033142
21	0.6739163340825427
22	0.665868149222032
23	0.6576708550026357
24	0.649385411114163
25	0.6419270431629838
26	0.6351778175236399
27	0.6290411650567663
28	0.6221632229307646
29	0.6175364961915585
30	0.6110698048367377
31	0.6052544270900694
32	0.6005646454322623
33	0.595740217028685
34	0.5915565619730917
35	0.5871694620941166
36	0.5825326229043285
37	0.57847915165577
38	0.5744978548767763
39	0.5713256140082704
40	0.5678291818497647
41	0.5648878871680495
42	0.5610448141058847
43	0.5582705012214452
44	0.5555714904844202
45	0.5530040941869939
46	0.5504677207177899
47	0.5481096605832508
48	0.545289454471497
49	0.5432582846923076
50	0.54123691498079
51	0.5388499941764644
52	0.5369712552140595
53	0.5353056431416101
54	0.5336698687534971
55	0.5322163710861059
56	0.5301522052589566
57	0.5287438041049616
58	0.5274121962935012
59	0.5262363364806111
60	0.5249407364543305
61	0.5234260965736457
62	0.5223774882825006
63	0.521258401194816
64	0.5202615666659419
65	0.519424998945259
66	0.5179018770112046
67	0.5172348799444444
68	0.5163866447564308
69	0.5156179279830452
70	0.5149187149831802
71	0.5142776231490189
72	0.5135067062427457
73	0.5124999987325227
74	0.5120221860194236
75	0.5116279059444477
76	0.5108695643777452
77	0.5104166659467291
78	0.5099999994627278
79	0.5096153840052658
80	0.5090909086984299
81	0.5087719094364055
82	0.5083333186500378
83	0.5079364980586015
84	0.5075757485768218
85	0.5072463644591304
86	0.5069444283703938

==> results/bestprob85.dat <==
4	0.9999999985123262
5	0.999999996909154
6	0.999999999851209
7	0.9750967115017862
8	0.8484467360103538
9	0.787649955260535
10	0.7717347504750762
11	0.757731691239569
12	0.7429411006172401
13	0.7311728226448594
14	0.7195847694449331
15	0.7082976691815468
16	0.6982374677022793
17	0.687926255840912
18	0.6777324330851767
19	0.6700625488524933
20	0.6611442727990092
21	0.6531699161384892
22	0.6461764115671126
23	0.6393074897030732
24	0.6321641370512667
25	0.626261979009528
26	0.6202495810452973
27	0.6131461295238939
28	0.6075085654472625
29	0.6030898282983992
30	0.597697549657111
31	0.5927812081422998
32	0.5883037510552137
33	0.5841749045912304
34	0.5799844468203389
35	0.5765300810493277
36	0.5721367387452159
37	0.5683045445045584
38	0.5658324292193968
39	0.5621879392511792
40	0.5589224566941529
41	0.55611663054017
42	0.5535658367521449
43	0.5510201992322249
44	0.5485668326028678
45	0.546624630122025
46	0.543442248093927
47	0.5415109584023592
48	0.5384327683725451
49	0.5367384535516294
50	0.5351864598668864
51	0.5333112588147851
52	0.5319651638518806
53	0.5293945409842536
54	0.5281530243938276
55	0.5270117884316751
56	0.5255721402032664
57	0.5234260965736457
58	0.5223774882825006
59	0.5214193270209253
60	0.5202615666659419
61	0.5191790768855303
62	0.5172348799444444
63	0.5166601276049603
64	0.5158662543003039
65	0.5151466472748052
66	0.5142776231490189
67	0.5136944028008256
68	0.5116279059444477
69	0.511111110301891
70	0.5106382970930792
71	0.5102040809716211
72	0.5096153840052658
73	0.5092592588151226
74	0.5087719094364055
75	0.5084745597898515
76	0.5080645047415646
77	0.5076922996745117
78	0.5073529299942209
79	0.5070422386863505

==> results/bestprob95.dat <==
2	0.999999999946481
3	0.999999999851209
4	0.9727754868860428
5	0.8497453083997717
6	0.8057450797363904
7	0.7809590385523488
8	0.7658044790279461
9	0.7496428112455297
10	0.7319014172306524
11	0.7195847694449331
12	0.7104354509582651
13	0.6962245295131531
14	0.6870539836912827
15	0.6759264487346366
16	0.6683488315860963
17	0.6578271541862384
18	0.653044570900267
19	0.6442969971595304
20	0.63649933841196
21	0.629499449905469
22	0.624458579085465
23	0.6174530662391892
24	0.6082208306598686
25	0.6020395567439274
26	0.6010097586432603
27	0.5919684987605752
28	0.5899630236152886
29	0.5841749045912304
30	0.581168655009337
31	0.5757573780621394
32	0.5721367387452159
33	0.5685447425251019
34	0.5651677178622575
35	0.5621598781483548
36	0.5592577485479913
37	0.5563937066999265
38	0.5537927696732535
39	0.5506757643194045
40	0.5485668326028678
41	0.5447373226424684
42	0.5428224895474028
43	0.540508441375844
44	0.5372859214968836
45	0.5356890214979204
46	0.5337608887120127
47	0.5315654945578989
48	0.5289685069505542
49	0.527762056350608
50	0.5266389717969772
51	0.5234260965736457
52	0.5223774882825006
53	0.5214193270209253
54	0.5202615666659419
55	0.518705549125924
56	0.5163866447564308
57	0.5156179279830452
58	0.5149187149831802
59	0.5142776231490189
60	0.5135067062427457
61	0.5102040809716211
62	0.5098039210716743
63	0.50943396175878
64	0.5089285710777222
65	0.5084745597898515
66	0.5081967083327329
67	0.5078124914602569
68	0.5074626765448511
69	0.5070422386863505
70	0.5067567380073614

==> results/entrdist5qubit.dat <==
0	0.
1	0.001697049844176791
2	0.011853089353972952
3	0.034980062603020966
4	0.07261602483907138
5	0.12440861866567583
6	0.18887997534048995
7	0.2639567586852168
8	0.3473285238465577
9	0.43668183673881156
10	0.5298455973388458
11	0.6248738792344507
12	0.7200856772107898
13	0.8140757309150521
14	0.9057066682807878
15	0.9940897801516312
16	1.0785595603503462
17	1.1586455407749325
18	1.234043778778088
19	1.3045895066993365
20	1.3702318489283989
21	1.4310110878146505
22	1.487038668707176
23	1.5384799406044298
24	1.5855395053830206
25	1.6284489752195321
26	1.667456899646155
27	1.702820609643926
28	1.7347997281978371
29	1.7636511089707096
30	1.7896249830238964
31	1.8129621148925499
32	1.8338917917998436
33	1.8526304920288879
34	1.8693810996109026
35	1.8843325520294827
36	1.8976598253241888
37	1.9095241767113527
38	1.920073578647195
39	1.9294432902312593
40	1.937756522122301
41	1.9451251598718955
42	1.951650517938706
43	1.957424102792719
44	1.9625283686102295
45	1.967037453242308
46	1.9710178855439697
47	1.9745292578965834
48	1.9776248599467994
49	1.9803522713126798
50	1.9827539123509588
51	1.9848675531063449
52	1.9867267813322793
53	1.9883614310316742
54	1.9897979733569242
55	1.9910598719653458
56	1.9921679050776508
57	1.9931404565566841
58	1.9939937783306219
59	1.994742226444989
60	1.9953984729537075
61	1.9959736957611793
62	1.9964777484132208
63	1.9969193117107256
64	1.9973060288912747
65	1.997644625994165
66	1.9979410188964297
67	1.9982004083833365
68	1.998427364498066
69	1.998625901302775
70	1.9987995430776226
71	1.998951382885871
72	1.9990841343420118
73	1.9992001773358667
74	1.9993015983885851
75	1.999390226246168
76	1.999467663252149
77	1.9995353129830888
78	1.9995944045780472
79	1.9996460141459471
80	1.9996910835921662
81	1.999730437167496
82	1.999764796008417
83	1.9997947909069915
84	1.9998209735213892
85	1.9998438262136826
86	1.9998637706798568
87	1.9998811755177246
88	1.9998963628612842
89	1.999909614194891
90	1.9999211754471506
91	1.9999312614525242
92	1.9999400598581032
93	1.9999477345436951
94	1.9999544286151425
95	1.9999602670235364
96	1.9999653588565895
97	1.9999697993428085
98	1.9999736716041054
99	1.9999770481881616
100	1.9999799924079766

==> results/entrdist5qubitred.dat <==
0	1.5131713215765785e-7
1	0.16961129072572478
2	0.3369418394487712
3	0.49801649039577045
4	0.6502908505633709
5	0.7922713343217489
6	0.923225421014558
7	1.042961933000478
8	1.1516654322580695
9	1.249772323677711
10	1.337878992775202
11	1.416674454029519
12	1.4868916691173244
13	1.5492730112369024
14	1.6045463807830203
15	1.6534092805922254
16	1.6965187844833065
17	1.7344858191949504
18	1.767872557239015
19	1.7971920103723795
20	1.8229091389937089
21	1.845442966440824
22	1.8651693203919435
23	1.8824239253677724
24	1.8975056477440415
25	1.9106797532307618
26	1.922181080762094
27	1.9322170695275576
28	1.940970600075419
29	1.9486026280634932
30	1.9552546018958035
31	1.9610506643833667
32	1.9660996446429848
33	1.9704968504215061
34	1.9743256734577044
35	1.9776590217917662
36	1.9805605934237087
37	1.9830860056486208
38	1.9852837939397006
39	1.9871962935442207
40	1.9888604161019416
41	1.9903083326619024
42	1.9915680735133328
43	1.9926640542953569
44	1.9936175369324172
45	1.99444703307343
46	1.9951686569018174
47	1.9957964334354013
48	1.9963425677510098
49	1.9968176799477022
50	1.9972310101023065
51	1.997590596968158
52	1.9979034337185269
53	1.9981756036360876
54	1.9984123982945743
55	1.9986184204643296
56	1.9987976736957485
57	1.9989536402898416
58	1.999089349149813
59	1.999207434818353
60	1.9993101888394198
61	1.9993996044378624
62	1.9994774153829795
63	1.9995451297908189
64	1.999604059522773
65	1.9996553457531365
66	1.9996999812041987
67	1.999738829482841
68	1.999772641896291
69	1.9998020720756138
70	1.9998276886927955
71	1.9998499865200425
72	1.999869396047547
73	1.999886291847774
74	1.9999009998497954
75	1.9999138036658732
76	1.9999249500939225
77	1.999934653903358
78	1.9999431019977922
79	1.9999504570358402
80	1.9999568605806946
81	1.999962435839894
82	1.9999672900486964
83	1.999971516543497
84	1.999975196565669
85	1.999978400830935
86	1.9999811908947989
87	1.9999836203405845
88	1.9999857358131676
89	1.9999875779184746
90	1.9999891820062081
91	1.9999905788509837
92	1.999991795245084
93	1.9999928545143149
94	1.999993776966956
95	1.9999945802844983
96	1.999995279861721
97	1.9999958891026963
98	1.9999964196784288
99	1.9999968817511193
100	1.9999972841693776

==> results/entrdistdirect.dat <==
1	0.26615286410720185
2	0.45499690764124123
3	0.6115970627254024
4	0.7462813224313037
5	0.8642480604856009
6	0.9687251707817525
7	1.0619504997427325
8	1.1455849783662806
9	1.2209194626401443
10	1.2889907767165525
11	1.3506523604199867
12	1.4066200257424435
13	1.4575030695758098
14	1.5038262775673519
15	1.546045999225155
16	1.5845622160064243
17	1.6197278135754947
18	1.651855849308644
19	1.6812253478186763
20	1.7080859930071393
21	1.7326619775746763
22	1.755155198622221
23	1.7757479382602896
24	1.7946051332487192
25	1.8118763127408224
26	1.8276972650687424
27	1.8421914811196662
28	1.8554714118335156
29	1.8676395697584185
30	1.8787894987760771
31	1.889006631593874
32	1.8983690510647637
33	1.9069481686013023
34	1.9148093307219178
35	1.9220123629764825
36	1.928612059047601
37	1.934658621640706
38	1.940198060804248
39	1.9452725545181506
40	1.9499207757209494
41	1.9541781893877197
42	1.9580773228015436
43	1.9616480117646442
44	1.9649176251585474
45	1.9679112699753185
46	1.9706519786956784
47	1.9731608806778778
48	1.975457359038029
49	1.9775591943436388
50	1.9794826963035912
51	1.98124282451675
52	1.9828532992350416
53	1.9843267030033063
54	1.9856745739554467
55	1.9869074914730978
56	1.9880351548477728
57	1.9890664555292676
58	1.990009543491036
59	1.9908718881965248
60	1.9916603346084487
61	1.9923811546450958
62	1.9930400944534976
63	1.9936424178382848
64	1.9941929461568888
65	1.9946960949661412
66	1.9951559076819951
67	1.9955760864928138
68	1.9959600207472166
69	1.9963108130196787
70	1.99663130304079
71	1.9969240896641076
72	1.997191551027843
73	1.9974358630570097
74	1.9976590164400594
75	1.9978628322034062
76	1.9980489759974027
77	1.99821897119832
78	1.9983742109225655
79	1.9985159690417007
80	1.9986454102797846
81	1.9987635994680357
82	1.9988715100258345
83	1.998970031731547
84	1.9990599778415667
85	1.9991420916112737
86	1.9992170522672823
87	1.999285480476371
88	1.9993479433528085
89	1.9994049590424119
90	1.9994570009185495
91	1.999504501422446
92	1.9995478555774873
93	1.9995874242048135
94	1.9996235368652293
95	1.9996564945504074
96	1.999686572144487
97	1.9997140206753947
98	1.9997390693736457
99	1.999761927554879
100	1.9997827863410653

==> results/entrdistmult.dat <==
1	0.02483133261791033
2	0.10502380299090702
3	0.21783852709425106
4	0.3674320510421957
5	0.499486791460655
6	0.6157272333404595
7	0.7399075399573537
8	0.8664261299672189
9	0.9909274455676815
10	1.1102233189611417
11	1.1455490268019044
12	1.1455490268019037
13	1.1455490268019073
14	1.1455490268019044
15	1.1455490268019177
16	1.145549026801981
17	1.1455490268023891
18	1.1455490268047306
19	1.1455490268165847
20	1.1455490268691002
21	1.1455490270768494
22	1.1455490278188665
23	1.1455490302355575
24	1.1455490374738937
25	1.1455490575609046
26	1.1455491095511021
27	1.1455492357902965
28	1.1455495248532155
29	1.145550151949008
30	1.145551446229427
31	1.145553997194073
32	1.145558814811457
33	1.1455675594752543
34	1.1455828578450298
35	1.1456087183864558
36	1.1456510556013548
37	1.1457183243685434
38	1.1458222556758761
39	1.145978672823011
40	1.146208353724102
41	1.1465378912784974
42	1.147000491102954
43	1.1475652531298017
44	1.1476055911825997
45	1.1476688684029712
46	1.1477656252791877
47	1.147910049139391
48	1.1481207625106726
49	1.1484216264012719
50	1.1488425075816597
51	1.1494199480275649
52	1.1501976664045894
53	1.1512268173268554
54	1.1525659357671978
55	1.1542805030699879
56	1.156442088796852
57	1.159127049497029
58	1.1624148002759505
59	1.1663857145594103
60	1.1711187465825155
61	1.176688903596037
62	1.1831647147001572
63	1.1906058468297391
64	1.1990610052561264
65	1.2085662289238457
66	1.2191436552024386
67	1.2308007901156532
68	1.2435302839757638
69	1.2573101821601858
70	1.272104598297195
71	1.2878647426578422
72	1.304530231333751
73	1.3220306005213476
74	1.3402869534501465
75	1.3592136737693186
76	1.3787201473272221
77	1.398712443280182
78	1.4190949146425809
79	1.4397716872495963
80	1.4606480143364138
81	1.4816314813584313
82	1.5026330521959785
83	1.5235679534778344
84	1.544356398432051
85	1.5649241554749223
86	1.5852029697373466
87	1.6051308479737618
88	1.624652218881569
89	1.6437179818578216
90	1.6622854577181236
91	1.6803182549793019
92	1.6977860650386292
93	1.7146643990396622
94	1.7309342784627832
95	1.7465818905755435
96	1.7615982188751627
97	1.7759786575963572
98	1.7897226182794004
99	1.802833135325298
100	1.8152200644974132

==> results/invyield.dat <==
1	3.0177502105320095
2	3.0669153395003645
3	3.1432146353446497
4	3.2440940124469217
5	3.3681419642736654
6	3.514746273283482
7	3.68388536840372
8	3.8759987287791215
9	4.091905747882973
10	4.332755525914844
11	4.599997187941708
12	4.877875587314991
13	5.016320676352155
14	5.164411847384771
15	5.3223145032735095
16	5.490236410764924
17	5.668424560675817
18	5.857162781271443
19	6.0567699596196745
20	6.2675987593209355
21	6.490034748267897
22	6.72449586923681
23	6.9714322007595655
24	7.23132596702512
25	7.504691764347929
26	7.792076978631906
27	8.09406237370397
28	8.41126283472842
29	8.744328254395208
30	9.093944552392914
31	9.46083482097682
32	9.845760591335212
33	10.249523217029749
34	10.672965372104889
35	11.116972662579707
36	11.582475350993844
37	12.070450194510704
38	12.581922397810867
39	13.117967682658163
40	13.679714476606318
41	14.268346223849187
42	14.885103821713574
43	15.531288186758903
44	16.208262954891044
45	16.917457320323425
46	17.660369018633585
47	18.43856745957085
48	19.253697015675876
49	20.107480473177024
50	21.001722652036978
51	21.93831420243535
52	22.919235585394777
53	23.9465612456883
54	25.02246398560818
55	26.149219548632484
56	27.32921142249625
57	28.564935871661746
58	29.859007209688166
59	31.21416332252609
60	32.633271454308826
61	34.11933426778164
62	35.67549619210271
63	37.305050071368846
64	39.01144412786361
65	40.798289254700705
66	42.66936665323878
67	44.62863583138002
68	46.68024297963475
69	48.82852974263731
70	51.078042404641764
71	53.4335415084034
72	55.900011927775275
73	58.48267341531028
74	61.186991647168234
75	64.01868978868214
76	66.98376060504182
77	70.08847914270854
78	73.33941600838438
79	76.74345127362534
80	80.30778903451387
81	84.03997265719285
82	87.94790074151635
83	92.03984383659386
84	96.32446194359503
85	100.8108228428512
86	105.50842128403293
87	110.42719908001267
88	115.57756614693115
89	120.97042253499357
90	126.61718149661456
91	132.5297936407305
92	138.72077222439262
93	145.20321963516741
94	151.99085512038548
95	159.09804382192158
96	166.53982717795398
97	174.3319547560397
98	182.4909175848773
99	191.0339830552939
100	199.97923146432225

==> results/invyieldpacket.dat <==
1	1.0027817861357182
2	1.018463391467315
3	1.04773821178155
4	1.0813646708156406
5	1.1227139880912218
6	1.171582091094494
7	1.2279617894679067
8	1.2919995762597072
9	1.3639685826276577
10	1.4442518419716146
11	1.5333323959805691
12	1.6317881257371905
13	1.7402899862646697
14	1.8596028063604968
15	1.9905881183563783
16	2.1342086775866496
17	2.291534460761349
18	2.46375002087144
19	2.652163138686125
20	2.8582147566245095
21	3.083490215684773
22	3.3297318440085184
23	3.4857161003797827
24	3.61566298351256
25	3.7523458821739646
26	3.896038489315953
27	4.047031186851985
28	4.20563141736421
29	4.372164127197604
30	4.546972276196457
31	4.73041741048841
32	4.922880295667606
33	5.124761608514874
34	5.336482686052444
35	5.558486331289854
36	5.791237675496922
37	6.035225097255352
38	6.290961198905434
39	6.5589838413290815
40	6.839857238303159
41	7.134173111924594
42	7.442551910856787
43	7.765644093379452
44	8.104131477445522
45	8.458728660161713
46	8.830184509316792
47	9.219283729785426
48	9.626848507837938
49	10.053740236588512
50	10.500861326018489
51	10.969157101217675
52	11.459617792697388
53	11.97328062284415
54	12.51123199280409
55	13.074609774316242
56	13.664605711248125
57	14.282467935830873
58	14.929503604844083
59	15.607081661263045
60	16.316635727154413
61	17.05966713389082
62	17.837748096051357
63	18.652525035684423
64	19.505722063931806
65	20.399144627350353
66	21.33468332661939
67	22.31431791569001
68	23.340121489817374
69	24.414264871318654
70	25.539021202320882
71	26.7167707542017
72	27.950005963887637
73	29.24133670765514
74	30.593495823584117
75	32.00934489434107
76	33.49188030252091
77	35.04423957135427
78	36.66970800419219
79	38.37172563681267
80	40.15389451725694
81	42.019986328596424
82	43.973950370758175
83	46.01992191829693
84	48.16223097179751
85	50.4054114214256
86	52.75421064201647
87	55.213599540006335
88	57.788783073465574
89	60.48521126749679
90	63.30859074830728
91	66.26489682036525
92	69.36038611219631
93	72.60160981758371
94	75.99542756019274
95	79.54902191096079
96	83.26991358897699
97	87.16597737801985
98	91.24545879243865
99	95.51699152764695
100	99.98961573216113

==> results/skrate.dat <==
1	0.9972259234698303
2	0.9818713181994719
3	0.9544368832771736
4	0.9247574110118765
5	0.8906987923463286
6	0.8535466707322062
7	0.8143575817424222
8	0.7739940567458592
9	0.7331547119778244
10	0.692400012436914
11	0.6521743073873292
12	0.6128246538694558
13	0.5746168749092015
14	0.5377492386668967
15	0.5023640923612456
16	0.46855773938374945
17	0.43638880866357893
18	0.40588533125186016
19	0.3770507095723302
20	0.3498687392280349
21	0.3243078211360903
22	0.3003244826284046
23	0.2868866596199042
24	0.27657595660361706
25	0.26650140467379035
26	0.2566723740444491
27	0.24709605689970893
28	0.23777771972418985
29	0.228720930717265
30	0.21992776460422567
31	0.2113989869486011
32	0.20313421987963676
33	0.19513209097565618
34	0.1873903668862099
35	0.17990607313218346
36	0.17267560139214425
37	0.16569480546401633
38	0.15895908698264835
39	0.15246347187503334
40	0.14620267844499008
41	0.14017117789723804
42	0.1343632480362712
43	0.12877302080761371
44	0.12339452428731859
45	0.11822171966941385
46	0.11324853374990766
47	0.10846888735949005
48	0.1038767201547937
49	0.09946601213963746
50	0.0952308022527174
51	0.09116520432643498
52	0.08726342069266267
53	0.08351975368499563
54	0.0799286152631838
55	0.07648453496376502
56	0.07318216636123737
57	0.07001629220623208
58	0.0669818283909191
59	0.06407382687714767
60	0.06128747770945508
61	0.058618110222951464
62	0.05606119354508882
63	0.05361233648035048
64	0.05126728685785968
65	0.049021930413714866
66	0.04687228927244319
67	0.04481452008524689
68	0.042844911876639045
69	0.04095988364556735
70	0.03915598176215141
71	0.037429877196667016
72	0.035778362613350274
73	0.03419834935793073
74	0.032686864364496186
75	0.03124104700430984
76	0.02985814589651465
77	0.02853551569824033
78	0.02727061388945205
79	0.026060997565923897
80	0.02490432025196217
81	0.02379832874292792
82	0.02274085998619444
83	0.021729838007910337
84	0.020763270891808367
85	0.019839247815289274
86	0.01895593614711037
87	0.01811157861020629
88	0.017304490512457936
89	0.016533057047593582
90	0.015795730667847986
91	0.015091028529511602
92	0.014417530012068863
93	0.0137738743112426
94	0.013158758105929634
95	0.012570933298722145
96	0.012009204829457783
97	0.011472428561025238
98	0.01095950923646562
99	0.010469398506252448
100	0.010001093024499225

==> results/skrate1rep.dat <==
1	0.9992319028289004
2	0.9944595573921255
3	0.9831545049959527
4	0.9640712999977458
5	0.9369440954587706
6	0.910949776678988
7	0.8840417129205045
8	0.8551762809740389
9	0.824807858758981
10	0.7933443495901051
11	0.7611488662983961
12	0.7285419291303532
13	0.6958040086834668
14	0.6631782800553959
15	0.630873483193788
16	0.5990668081108613
17	0.5679067430018281
18	0.5375158390823433
19	0.5079933587329515
20	0.4794177838112562
21	0.45184916919019824
22	0.4253313330614525
23	0.3998938806079075
24	0.37555406155144133
25	0.3523184650339459
26	0.3301845574681289
27	0.3091420705480569
28	0.28917424766093613
29	0.27025895759340307
30	0.25236968476224364
31	0.23547640529060268
32	0.21954635815362566
33	0.2045447203787923
34	0.19043519494396025
35	0.1771805196010022
36	0.1647429043894868
37	0.15308440511270102
38	0.14216723954279586
39	0.13195405261494664
40	0.12240813637126435
41	0.11349360993061423
42	0.10517556429546152
43	0.0974201763648196
44	0.09019479610556203
45	0.08533662124486528
46	0.08230246179336138
47	0.07935483995684622
48	0.07649287153263362
49	0.07371553964606664
50	0.07102170974846102
51	0.06841014355496128
52	0.06587951197666464
53	0.06342840710015073
54	0.061055353266164826
55	0.05875881729767007
56	0.056537217925849655
57	0.0543889344609226
58	0.05231231475286635
59	0.050305682485331314
60	0.048367343844207426
61	0.04649559360047527
62	0.04468872064515365
63	0.04294501301235822
64	0.041262762424714765
65	0.039640268393636616
66	0.038075841905285485
67	0.03656780872138825
68	0.03511451232248985
69	0.03371431651968103
70	0.03236560775935496
71	0.031066797144118953
72	0.02981632219161663
73	0.028612648351704552
74	0.02745427030117246
75	0.026339713033999235
76	0.025267532763997534
77	0.024236317655614095
78	0.023244688397623878
79	0.02229129863347819
80	0.021374835261141666
81	0.020494018614376976
82	0.019647602536608477
83	0.018834374357714446
84	0.01805315478336126
85	0.017302797705797755
86	0.01658218994437616
87	0.015890250923450845
88	0.015225932294730068
89	0.014588217510614555
90	0.013976121354549429
91	0.01338868943394084
92	0.012824997640744422
93	0.01228415158441625
94	0.011765286001529453
95	0.011267564145996816
96	0.010790177163501852
97	0.010332343453426056
98	0.009893308021266867
99	0.009472341824268773
100	0.009068741112736
